Inexactness of the Hydro-Thermal Coordination Semidefinite Relaxation

Hydro-thermal coordination is the problem of determining the optimal economic dispatch of hydro and thermal power plants over time. The physics of hydroelectricity generation is commonly simplified in the literature to account for its fundamentally nonlinear nature. Advances in convex relaxation theory have allowed the advent of Shor's semidefinite programming (SDP) relaxations of quadratic models of the problem. This paper shows how a recently published SDP relaxation is only exact if a very strict condition regarding turbine efficiency is observed, failing otherwise. It further proposes the use of a set of convex envelopes as a strategy to successfully obtain a stricter lower bound of the optimal solution. This strategy is combined with a standard iterative convex-concave procedure to recover a stationary point of the original non-convex problem.

==> 5G.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{6.400000in}{4.800000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{4.800000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.800000in}{0.528000in}}%
\pgfpathlineto{\pgfqpoint{5.760000in}{0.528000in}}%
\pgfpathlineto{\pgfqpoint{5.760000in}{4.224000in}}%
\pgfpathlineto{\pgfqpoint{0.800000in}{4.224000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.025455in}{0.528000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.025455in,y=0.430778in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{2.027475in}{0.528000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.027475in,y=0.430778in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{3.029495in}{0.528000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=3.029495in,y=0.430778in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 4\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{4.031515in}{0.528000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=4.031515in,y=0.430778in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 6\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.000000in}{-0.048611in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.048611in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{5.033535in}{0.528000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=5.033535in,y=0.430778in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 8\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=3.280000in,y=0.251889in,,top]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont Iterations}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{1.062855in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=1.014660in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2705000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{1.654577in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=1.606383in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2710000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{2.246300in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=2.198106in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2715000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{2.838023in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=2.789828in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2720000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{3.429746in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=3.381551in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2725000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.048611in}{0.000000in}}{\pgfqpoint{0.000000in}{0.000000in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{-0.048611in}{0.000000in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.800000in}{4.021468in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.216665in,y=3.973274in,left,base]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle 2730000\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.161110in,y=2.376000in,,bottom,rotate=90.000000]{\rmfamily\fontsize{10.000000}{12.000000}\selectfont Incumbent values (\$)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.800000in}{0.528000in}}{\pgfqpoint{4.960000in}{3.696000in}} %
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.041667in}{-0.041667in}}{\pgfqpoint{0.041667in}{0.041667in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.041667in}}%
\pgfpathcurveto{\pgfqpoint{0.011050in}{-0.041667in}}{\pgfqpoint{0.021649in}{-0.037276in}}{\pgfqpoint{0.029463in}{-0.029463in}}%
\pgfpathcurveto{\pgfqpoint{0.037276in}{-0.021649in}}{\pgfqpoint{0.041667in}{-0.011050in}}{\pgfqpoint{0.041667in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{0.041667in}{0.011050in}}{\pgfqpoint{0.037276in}{0.021649in}}{\pgfqpoint{0.029463in}{0.029463in}}%
\pgfpathcurveto{\pgfqpoint{0.021649in}{0.037276in}}{\pgfqpoint{0.011050in}{0.041667in}}{\pgfqpoint{0.000000in}{0.041667in}}%
\pgfpathcurveto{\pgfqpoint{-0.011050in}{0.041667in}}{\pgfqpoint{-0.021649in}{0.037276in}}{\pgfqpoint{-0.029463in}{0.029463in}}%
\pgfpathcurveto{\pgfqpoint{-0.037276in}{0.021649in}}{\pgfqpoint{-0.041667in}{0.011050in}}{\pgfqpoint{-0.041667in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{-0.041667in}{-0.011050in}}{\pgfqpoint{-0.037276in}{-0.021649in}}{\pgfqpoint{-0.029463in}{-0.029463in}}%
\pgfpathcurveto{\pgfqpoint{-0.021649in}{-0.037276in}}{\pgfqpoint{-0.011050in}{-0.041667in}}{\pgfqpoint{0.000000in}{-0.041667in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.025455in}{0.696000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{1.526465in}{4.056000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{2.027475in}{3.979563in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{2.528485in}{3.971724in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.029495in}{3.970368in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{3.530505in}{3.970111in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{4.031515in}{3.970062in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{4.532525in}{3.970052in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{5.033535in}{3.970050in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsys@transformshift{5.534545in}{3.970050in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.800000in}{0.528000in}}%
\pgfpathlineto{\pgfqpoint{0.800000in}{4.224000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{5.760000in}{0.528000in}}%
\pgfpathlineto{\pgfqpoint{5.760000in}{4.224000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.800000in}{0.528000in}}%
\pgfpathlineto{\pgfqpoint{5.760000in}{0.528000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.803000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.800000in}{4.224000in}}%
\pgfpathlineto{\pgfqpoint{5.760000in}{4.224000in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> ms_contourtmp0.dat <==
3.0e1 2.5e1 4.4927725e-1 4.4927725e-1
3.0612238e1 2.5e1 4.5310461e-1 4.5310461e-1
3.1224475e1 2.5e1 4.5671368e-1 4.5671368e-1
3.1836713e1 2.5e1 4.6010493e-1 4.6010493e-1
3.244895e1 2.5e1 4.632774e-1 4.632774e-1
3.3061188e1 2.5e1 4.6623225e-1 4.6623225e-1
3.3673425e1 2.5e1 4.6896863e-1 4.6896863e-1
3.4285663e1 2.5e1 4.7148706e-1 4.7148706e-1
3.48979e1 2.5e1 4.737874e-1 4.737874e-1
3.5510138e1 2.5e1 4.7586937e-1 4.7586937e-1
3.6122375e1 2.5e1 4.7773323e-1 4.7773323e-1
3.6734613e1 2.5e1 4.7937907e-1 4.7937907e-1
3.734685e1 2.5e1 4.8080649e-1 4.8080649e-1
3.7959088e1 2.5e1 4.820163e-1 4.820163e-1
3.8571326e1 2.5e1 4.8300726e-1 4.8300726e-1
3.9183563e1 2.5e1 4.8378058e-1 4.8378058e-1
3.9795801e1 2.5e1 4.8433543e-1 4.8433543e-1
4.0408038e1 2.5e1 4.8467236e-1 4.8467236e-1
4.1020276e1 2.5e1 4.847913e-1 4.847913e-1
4.1632513e1 2.5e1 4.846916e-1 4.846916e-1
4.2244751e1 2.5e1 4.843741e-1 4.843741e-1
4.2856989e1 2.5e1 4.838383e-1 4.838383e-1
4.3469226e1 2.5e1 4.830841e-1 4.830841e-1
4.4081464e1 2.5e1 4.821123e-1 4.821123e-1
4.4693701e1 2.5e1 4.809221e-1 4.809221e-1
4.5305939e1 2.5e1 4.79514e-1 4.79514e-1
4.5918176e1 2.5e1 4.778873e-1 4.778873e-1
4.6530414e1 2.5e1 4.760425e-1 4.760425e-1
4.7142651e1 2.5e1 4.739793e-1 4.739793e-1
4.7754889e1 2.5e1 4.716988e-1 4.716988e-1
4.8367126e1 2.5e1 4.691995e-1 4.691995e-1
4.8979364e1 2.5e1 4.66482e-1 4.66482e-1
4.9591602e1 2.5e1 4.635466e-1 4.635466e-1
5.0203839e1 2.5e1 4.60393e-1 4.60393e-1
5.0816077e1 2.5e1 4.570215e-1 4.570215e-1
5.1428314e1 2.5e1 4.534311e-1 4.534311e-1
5.2040552e1 2.5e1 4.496231e-1 4.496231e-1
5.265279e1 2.5e1 4.45597e-1 4.45597e-1
5.3265027e1 2.5e1 4.413527e-1 4.413527e-1
5.3877264e1 2.5e1 4.3689e-1 4.3689e-1
5.4489502e1 2.5e1 4.322092e-1 4.322092e-1
5.510174e1 2.5e1 4.273102e-1 4.273102e-1
5.5713977e1 2.5e1 4.221933e-1 4.221933e-1
5.6326215e1 2.5e1 4.16858e-1 4.16858e-1
5.6938452e1 2.5e1 4.11305e-1 4.11305e-1
5.755069e1 2.5e1 4.055333e-1 4.055333e-1
5.8162927e1 2.5e1 3.995435e-1 3.995435e-1
5.8775165e1 2.5e1 3.933357e-1 3.933357e-1
5.9387402e1 2.5e1 3.869096e-1 3.869096e-1
5.999964e1 2.5e1 3.80266e-1 3.80266e-1

3.0e1 3.10204e1 4.997599e-1 4.997599e-1
3.0612238e1 3.10204e1 5.037535e-1 5.037535e-1
3.1224475e1 3.10204e1 5.0752881e-1 5.0752881e-1
3.1836713e1 3.10204e1 5.1108629e-1 5.1108629e-1
3.244895e1 3.10204e1 5.14425e-1 5.14425e-1
3.3061188e1 3.10204e1 5.1754608e-1 5.1754608e-1
3.3673425e1 3.10204e1 5.204487e-1 5.204487e-1
3.4285663e1 3.10204e1 5.2313335e-1 5.2313335e-1
3.48979e1 3.10204e1 5.2559993e-1 5.2559993e-1
3.5510138e1 3.10204e1 5.2784813e-1 5.2784813e-1
3.6122375e1 3.10204e1 5.2987823e-1 5.2987823e-1
3.6734613e1 3.10204e1 5.316903e-1 5.316903e-1
3.734685e1 3.10204e1 5.3328397e-1 5.3328397e-1
3.7959088e1 3.10204e1 5.3466e-1 5.3466e-1
3.8571326e1 3.10204e1 5.3581723e-1 5.3581723e-1
3.9183563e1 3.10204e1 5.3675684e-1 5.3675684e-1
3.9795801e1 3.10204e1 5.3747794e-1 5.3747794e-1
4.0408038e1 3.10204e1 5.3798114e-1 5.3798114e-1
4.1020276e1 3.10204e1 5.3826593e-1 5.3826593e-1
4.1632513e1 3.10204e1 5.3833273e-1 5.3833273e-1
4.2244751e1 3.10204e1 5.3818143e-1 5.3818143e-1
4.2856989e1 3.10204e1 5.3781183e-1 5.3781183e-1
4.3469226e1 3.10204e1 5.3722394e-1 5.3722394e-1
4.4081464e1 3.10204e1 5.3641823e-1 5.3641823e-1
4.4693701e1 3.10204e1 5.3539424e-1 5.3539424e-1
4.5305939e1 3.10204e1 5.3415233e-1 5.3415233e-1
4.5918176e1 3.10204e1 5.3269194e-1 5.3269194e-1
4.6530414e1 3.10204e1 5.3101343e-1 5.3101343e-1
4.7142651e1 3.10204e1 5.2911644e-1 5.2911644e-1
4.7754889e1 3.10204e1 5.2700223e-1 5.2700223e-1
4.8367126e1 3.10204e1 5.2466913e-1 5.2466913e-1
4.8979364e1 3.10204e1 5.2211783e-1 5.2211783e-1
4.9591602e1 3.10204e1 5.1934874e-1 5.1934874e-1
5.0203839e1 3.10204e1 5.1636133e-1 5.1636133e-1
5.0816077e1 3.10204e1 5.1315613e-1 5.1315613e-1
5.1428314e1 3.10204e1 5.0973204e-1 5.0973204e-1
5.2040552e1 3.10204e1 5.0609003e-1 5.0609003e-1
5.265279e1 3.10204e1 5.0223013e-1 5.0223013e-1
5.3265027e1 3.10204e1 4.9815213e-1 4.9815213e-1
5.3877264e1 3.10204e1 4.9385583e-1 4.9385583e-1
5.4489502e1 3.10204e1 4.8934123e-1 4.8934123e-1
5.510174e1 3.10204e1 4.8460843e-1 4.8460843e-1
5.5713977e1 3.10204e1 4.7965804e-1 4.7965804e-1
5.6326215e1 3.10204e1 4.7448894e-1 4.7448894e-1
5.6938452e1 3.10204e1 4.6910193e-1 4.6910193e-1
5.755069e1 3.10204e1 4.6349663e-1 4.6349663e-1
5.8162927e1 3.10204e1 4.5767303e-1 4.5767303e-1
5.8775165e1 3.10204e1 4.5163153e-1 4.5163153e-1
5.9387402e1 3.10204e1 4.4537163e-1 4.4537163e-1
5.999964e1 3.10204e1 4.3889413e-1 4.3889413e-1

3.0e1 3.7040799e1 5.4727042e-1 5.4727042e-1
3.0612238e1 3.7040799e1 5.5143025e-1 5.5143025e-1
3.1224475e1 3.7040799e1 5.553718e-1 5.553718e-1
3.1836713e1 3.7040799e1 5.5909552e-1 5.5909552e-1
3.244895e1 3.7040799e1 5.6260045e-1 5.6260045e-1
3.3061188e1 3.7040799e1 5.6588777e-1 5.6588777e-1
3.3673425e1 3.7040799e1 5.6895662e-1 5.6895662e-1
3.4285663e1 3.7040799e1 5.7180751e-1 5.7180751e-1
3.48979e1 3.7040799e1 5.7444032e-1 5.7444032e-1
3.5510138e1 3.7040799e1 5.7685493e-1 5.7685493e-1
3.6122375e1 3.7040799e1 5.7905122e-1 5.7905122e-1
3.6734613e1 3.7040799e1 5.8102953e-1 5.8102953e-1
3.734685e1 3.7040799e1 5.8278934e-1 5.8278934e-1
3.7959088e1 3.7040799e1 5.8433173e-1 5.8433173e-1
3.8571326e1 3.7040799e1 5.8565494e-1 5.8565494e-1
3.9183563e1 3.7040799e1 5.8676093e-1 5.8676093e-1
3.9795801e1 3.7040799e1 5.8764813e-1 5.8764813e-1
4.0408038e1 3.7040799e1 5.8831763e-1 5.8831763e-1
4.1020276e1 3.7040799e1 5.8876883e-1 5.8876883e-1
4.1632513e1 3.7040799e1 5.8900163e-1 5.8900163e-1
4.2244751e1 3.7040799e1 5.8901643e-1 5.8901643e-1
4.2856989e1 3.7040799e1 5.8881313e-1 5.8881313e-1
4.3469226e1 3.7040799e1 5.8839163e-1 5.8839163e-1
4.4081464e1 3.7040799e1 5.8775214e-1 5.8775214e-1
4.4693701e1 3.7040799e1 5.8689442e-1 5.8689442e-1
4.5305939e1 3.7040799e1 5.8581863e-1 5.8581863e-1
4.5918176e1 3.7040799e1 5.8452454e-1 5.8452454e-1
4.6530414e1 3.7040799e1 5.8301224e-1 5.8301224e-1
4.7142651e1 3.7040799e1 5.8128174e-1 5.8128174e-1
4.7754889e1 3.7040799e1 5.7933353e-1 5.7933353e-1
4.8367126e1 3.7040799e1 5.7716693e-1 5.7716693e-1
4.8979364e1 3.7040799e1 5.7478163e-1 5.7478163e-1
4.9591602e1 3.7040799e1 5.7217883e-1 5.7217883e-1
5.0203839e1 3.7040799e1 5.6935783e-1 5.6935783e-1
5.0816077e1 3.7040799e1 5.6631844e-1 5.6631844e-1
5.1428314e1 3.7040799e1 5.6306064e-1 5.6306064e-1
5.2040552e1 3.7040799e1 5.5958513e-1 5.5958513e-1
5.265279e1 3.7040799e1 5.5589143e-1 5.5589143e-1
5.3265027e1 3.7040799e1 5.5197974e-1 5.5197974e-1
5.3877264e1 3.7040799e1 5.4784943e-1 5.4784943e-1
5.4489502e1 3.7040799e1 5.4350104e-1 5.4350104e-1
5.510174e1 3.7040799e1 5.3893452e-1 5.3893452e-1
5.5713977e1 3.7040799e1 5.3415024e-1 5.3415024e-1
5.6326215e1 3.7040799e1 5.2914754e-1 5.2914754e-1
5.6938452e1 3.7040799e1 5.2392683e-1 5.2392683e-1
5.755069e1 3.7040799e1 5.1848773e-1 5.1848773e-1
5.8162927e1 3.7040799e1 5.1283043e-1 5.1283043e-1
5.8775165e1 3.7040799e1 5.0695503e-1 5.0695503e-1
5.9387402e1 3.7040799e1 5.0086143e-1 5.0086143e-1
5.999964e1 3.7040799e1 4.9455013e-1 4.9455013e-1

3.0e1 4.3061198e1 5.9180884e-1 5.9180884e-1
3.0612238e1 4.3061198e1 5.9613492e-1 5.9613492e-1
3.1224475e1 4.3061198e1 6.0024269e-1 6.0024269e-1
3.1836713e1 4.3061198e1 6.0413266e-1 6.0413266e-1
3.244895e1 4.3061198e1 6.0780382e-1 6.0780382e-1
3.3061188e1 4.3061198e1 6.1125742e-1 6.1125742e-1
3.3673425e1 4.3061198e1 6.1449242e-1 6.1449242e-1
3.4285663e1 4.3061198e1 6.1750952e-1 6.1750952e-1
3.48979e1 4.3061198e1 6.2030882e-1 6.2030882e-1
3.5510138e1 4.3061198e1 6.2288933e-1 6.2288933e-1
3.6122375e1 4.3061198e1 6.2525192e-1 6.2525192e-1
3.6734613e1 4.3061198e1 6.2739651e-1 6.2739651e-1
3.734685e1 4.3061198e1 6.2932262e-1 6.2932262e-1
3.7959088e1 4.3061198e1 6.3103102e-1 6.3103102e-1
3.8571326e1 4.3061198e1 6.3252072e-1 6.3252072e-1
3.9183563e1 4.3061198e1 6.3379282e-1 6.3379282e-1
3.9795801e1 4.3061198e1 6.3484633e-1 6.3484633e-1
4.0408038e1 4.3061198e1 6.3568182e-1 6.3568182e-1
4.1020276e1 4.3061198e1 6.3629942e-1 6.3629942e-1
4.1632513e1 4.3061198e1 6.3669852e-1 6.3669852e-1
4.2244751e1 4.3061198e1 6.3687971e-1 6.3687971e-1
4.2856989e1 4.3061198e1 6.3684262e-1 6.3684262e-1
4.3469226e1 4.3061198e1 6.3658733e-1 6.3658733e-1
4.4081464e1 4.3061198e1 6.3611403e-1 6.3611403e-1
4.4693701e1 4.3061198e1 6.3542242e-1 6.3542242e-1
4.5305939e1 4.3061198e1 6.3451302e-1 6.3451302e-1
4.5918176e1 4.3061198e1 6.3338512e-1 6.3338512e-1
4.6530414e1 4.3061198e1 6.3203912e-1 6.3203912e-1
4.7142651e1 4.3061198e1 6.3047462e-1 6.3047462e-1
4.7754889e1 4.3061198e1 6.2869272e-1 6.2869272e-1
4.8367126e1 4.3061198e1 6.2669232e-1 6.2669232e-1
4.8979364e1 4.3061198e1 6.2447342e-1 6.2447342e-1
4.9591602e1 4.3061198e1 6.2203673e-1 6.2203673e-1
5.0203839e1 4.3061198e1 6.1938182e-1 6.1938182e-1
5.0816077e1 4.3061198e1 6.1650893e-1 6.1650893e-1
5.1428314e1 4.3061198e1 6.1341742e-1 6.1341742e-1
5.2040552e1 4.3061198e1 6.1010802e-1 6.1010802e-1
5.265279e1 4.3061198e1 6.0658041e-1 6.0658041e-1
5.3265027e1 4.3061198e1 6.0283502e-1 6.0283502e-1
5.3877264e1 4.3061198e1 5.9887112e-1 5.9887112e-1
5.4489502e1 4.3061198e1 5.9468903e-1 5.9468903e-1
5.510174e1 4.3061198e1 5.9028862e-1 5.9028862e-1
5.5713977e1 4.3061198e1 5.8567062e-1 5.8567062e-1
5.6326215e1 4.3061198e1 5.8083412e-1 5.8083412e-1
5.6938452e1 4.3061198e1 5.7577972e-1 5.7577972e-1
5.755069e1 4.3061198e1 5.7050671e-1 5.7050671e-1
5.8162927e1 4.3061198e1 5.6501563e-1 5.6501563e-1
5.8775165e1 4.3061198e1 5.5930663e-1 5.5930663e-1
5.9387402e1 4.3061198e1 5.5337912e-1 5.5337912e-1
5.999964e1 4.3061198e1 5.4723412e-1 5.4723412e-1

3.0e1 4.9081598e1 6.3337517e-1 6.3337517e-1
3.0612238e1 4.9081598e1 6.3786754e-1 6.3786754e-1
3.1224475e1 4.9081598e1 6.4214163e-1 6.4214163e-1
3.1836713e1 4.9081598e1 6.4619774e-1 6.4619774e-1
3.244895e1 4.9081598e1 6.5003514e-1 6.5003514e-1
3.3061188e1 4.9081598e1 6.5365483e-1 6.5365483e-1
3.3673425e1 4.9081598e1 6.5705603e-1 6.5705603e-1
3.4285663e1 4.9081598e1 6.6023964e-1 6.6023964e-1
3.48979e1 4.9081598e1 6.6320503e-1 6.6320503e-1
3.5510138e1 4.9081598e1 6.6595174e-1 6.6595174e-1
3.6122375e1 4.9081598e1 6.6848064e-1 6.6848064e-1
3.6734613e1 4.9081598e1 6.7079134e-1 6.7079134e-1
3.734685e1 4.9081598e1 6.7288364e-1 6.7288364e-1
3.7959088e1 4.9081598e1 6.7475833e-1 6.7475833e-1
3.8571326e1 4.9081598e1 6.7641423e-1 6.7641423e-1
3.9183563e1 4.9081598e1 6.7785254e-1 6.7785254e-1
3.9795801e1 4.9081598e1 6.7907243e-1 6.7907243e-1
4.0408038e1 4.9081598e1 6.8007434e-1 6.8007434e-1
4.1020276e1 4.9081598e1 6.8085803e-1 6.8085803e-1
4.1632513e1 4.9081598e1 6.8142343e-1 6.8142343e-1
4.2244751e1 4.9081598e1 6.8177074e-1 6.8177074e-1
4.2856989e1 4.9081598e1 6.8189993e-1 6.8189993e-1
4.3469226e1 4.9081598e1 6.8181064e-1 6.8181064e-1
4.4081464e1 4.9081598e1 6.8150363e-1 6.8150363e-1
4.4693701e1 4.9081598e1 6.8097833e-1 6.8097833e-1
4.5305939e1 4.9081598e1 6.8023523e-1 6.8023523e-1
4.5918176e1 4.9081598e1 6.7927364e-1 6.7927364e-1
4.6530414e1 4.9081598e1 6.7809363e-1 6.7809363e-1
4.7142651e1 4.9081598e1 6.7669563e-1 6.7669563e-1
4.7754889e1 4.9081598e1 6.7507983e-1 6.7507983e-1
4.8367126e1 4.9081598e1 6.7324573e-1 6.7324573e-1
4.8979364e1 4.9081598e1 6.7119313e-1 6.7119313e-1
4.9591602e1 4.9081598e1 6.6892264e-1 6.6892264e-1
5.0203839e1 4.9081598e1 6.6643404e-1 6.6643404e-1
5.0816077e1 4.9081598e1 6.6372714e-1 6.6372714e-1
5.1428314e1 4.9081598e1 6.6080183e-1 6.6080183e-1
5.2040552e1 4.9081598e1 6.5765874e-1 6.5765874e-1
5.265279e1 4.9081598e1 6.5429773e-1 6.5429773e-1
5.3265027e1 4.9081598e1 6.5071814e-1 6.5071814e-1
5.3877264e1 4.9081598e1 6.4692053e-1 6.4692053e-1
5.4489502e1 4.9081598e1 6.4290454e-1 6.4290454e-1
5.510174e1 4.9081598e1 6.3867053e-1 6.3867053e-1
5.5713977e1 4.9081598e1 6.3421884e-1 6.3421884e-1
5.6326215e1 4.9081598e1 6.2954843e-1 6.2954843e-1
5.6938452e1 4.9081598e1 6.2466023e-1 6.2466023e-1
5.755069e1 4.9081598e1 6.1955363e-1 6.1955363e-1
5.8162927e1 4.9081598e1 6.1422873e-1 6.1422873e-1
5.8775165e1 4.9081598e1 6.0868584e-1 6.0868584e-1
5.9387402e1 4.9081598e1 6.0292473e-1 6.0292473e-1
5.999964e1 4.9081598e1 5.9694603e-1 5.9694603e-1

3.0e1 5.5101997e1 6.7196942e-1 6.7196942e-1
3.0612238e1 5.5101997e1 6.7662791e-1 6.7662791e-1
3.1224475e1 5.5101997e1 6.8106802e-1 6.8106802e-1
3.1836713e1 5.5101997e1 6.8529062e-1 6.8529062e-1
3.244895e1 5.5101997e1 6.8929422e-1 6.8929422e-1
3.3061188e1 5.5101997e1 6.9308022e-1 6.9308022e-1
3.3673425e1 5.5101997e1 6.9664772e-1 6.9664772e-1
3.4285663e1 5.5101997e1 6.9999731e-1 6.9999731e-1
3.48979e1 5.5101997e1 7.0312892e-1 7.0312892e-1
3.5510138e1 5.5101997e1 7.0604192e-1 7.0604192e-1
3.6122375e1 5.5101997e1 7.0873701e-1 7.0873701e-1
3.6734613e1 5.5101997e1 7.1121422e-1 7.1121422e-1
3.734685e1 5.5101997e1 7.1347252e-1 7.1347252e-1
3.7959088e1 5.5101997e1 7.1551372e-1 7.1551372e-1
3.8571326e1 5.5101997e1 7.1733572e-1 7.1733572e-1
3.9183563e1 5.5101997e1 7.1894041e-1 7.1894041e-1
3.9795801e1 5.5101997e1 7.2032632e-1 7.2032632e-1
4.0408038e1 5.5101997e1 7.2149442e-1 7.2149442e-1
4.1020276e1 5.5101997e1 7.2244421e-1 7.2244421e-1
4.1632513e1 5.5101997e1 7.2317592e-1 7.2317592e-1
4.2244751e1 5.5101997e1 7.2368951e-1 7.2368951e-1
4.2856989e1 5.5101997e1 7.2398512e-1 7.2398512e-1
4.3469226e1 5.5101997e1 7.2406212e-1 7.2406212e-1
4.4081464e1 5.5101997e1 7.2392131e-1 7.2392131e-1
4.4693701e1 5.5101997e1 7.2356223e-1 7.2356223e-1
4.5305939e1 5.5101997e1 7.2298532e-1 7.2298532e-1
4.5918176e1 5.5101997e1 7.2218971e-1 7.2218971e-1
4.6530414e1 5.5101997e1 7.2117622e-1 7.2117622e-1
4.7142651e1 5.5101997e1 7.1994421e-1 7.1994421e-1
4.7754889e1 5.5101997e1 7.1849492e-1 7.1849492e-1
4.8367126e1 5.5101997e1 7.1682692e-1 7.1682692e-1
4.8979364e1 5.5101997e1 7.1494041e-1 7.1494041e-1
4.9591602e1 5.5101997e1 7.1283621e-1 7.1283621e-1
5.0203839e1 5.5101997e1 7.1051382e-1 7.1051382e-1
5.0816077e1 5.5101997e1 7.0797342e-1 7.0797342e-1
5.1428314e1 5.5101997e1 7.0521432e-1 7.0521432e-1
5.2040552e1 5.5101997e1 7.0223732e-1 7.0223732e-1
5.265279e1 5.5101997e1 6.9904242e-1 6.9904242e-1
5.3265027e1 5.5101997e1 6.9562932e-1 6.9562932e-1
5.3877264e1 5.5101997e1 6.9199782e-1 6.9199782e-1
5.4489502e1 5.5101997e1 6.8814832e-1 6.8814832e-1
5.510174e1 5.5101997e1 6.8408041e-1 6.8408041e-1
5.5713977e1 5.5101997e1 6.7979482e-1 6.7979482e-1
5.6326215e1 5.5101997e1 6.7529082e-1 6.7529082e-1
5.6938452e1 5.5101997e1 6.7056882e-1 6.7056882e-1
5.755069e1 5.5101997e1 6.6562831e-1 6.6562831e-1
5.8162927e1 5.5101997e1 6.6046971e-1 6.6046971e-1
5.8775165e1 5.5101997e1 6.5509302e-1 6.5509302e-1
5.9387402e1 5.5101997e1 6.4949821e-1 6.4949821e-1
5.999964e1 5.5101997e1 6.4368571e-1 6.4368571e-1

3.0e1 6.1122397e1 7.0759138e-1 7.0759138e-1
3.0612238e1 6.1122397e1 7.1241618e-1 7.1241618e-1
3.1224475e1 6.1122397e1 7.1702269e-1 7.1702269e-1
3.1836713e1 6.1122397e1 7.2141129e-1 7.2141129e-1
3.244895e1 6.1122397e1 7.2558119e-1 7.2558119e-1
3.3061188e1 6.1122397e1 7.2953339e-1 7.2953339e-1
3.3673425e1 6.1122397e1 7.3326718e-1 7.3326718e-1
3.4285663e1 6.1122397e1 7.3678299e-1 7.3678299e-1
3.48979e1 6.1122397e1 7.4008089e-1 7.4008089e-1
3.5510138e1 6.1122397e1 7.4316019e-1 7.4316019e-1
3.6122375e1 6.1122397e1 7.4602159e-1 7.4602159e-1
3.6734613e1 6.1122397e1 7.4866489e-1 7.4866489e-1
3.734685e1 6.1122397e1 7.5108969e-1 7.5108969e-1
3.7959088e1 6.1122397e1 7.5329669e-1 7.5329669e-1
3.8571326e1 6.1122397e1 7.5528508e-1 7.5528508e-1
3.9183563e1 6.1122397e1 7.5705579e-1 7.5705579e-1
3.9795801e1 6.1122397e1 7.5860818e-1 7.5860818e-1
4.0408038e1 6.1122397e1 7.5994269e-1 7.5994269e-1
4.1020276e1 6.1122397e1 7.6105869e-1 7.6105869e-1
4.1632513e1 6.1122397e1 7.6195648e-1 7.6195648e-1
4.2244751e1 6.1122397e1 7.6263629e-1 7.6263629e-1
4.2856989e1 6.1122397e1 7.6309799e-1 7.6309799e-1
4.3469226e1 6.1122397e1 7.6334138e-1 7.6334138e-1
4.4081464e1 6.1122397e1 7.6336668e-1 7.6336668e-1
4.4693701e1 6.1122397e1 7.6317389e-1 7.6317389e-1
4.5305939e1 6.1122397e1 7.6276318e-1 7.6276318e-1
4.5918176e1 6.1122397e1 7.621341e-1 7.621341e-1
4.6530414e1 6.1122397e1 7.6128659e-1 7.6128659e-1
4.7142651e1 6.1122397e1 7.6022119e-1 7.6022119e-1
4.7754889e1 6.1122397e1 7.5893768e-1 7.5893768e-1
4.8367126e1 6.1122397e1 7.5743608e-1 7.5743608e-1
4.8979364e1 6.1122397e1 7.5571599e-1 7.5571599e-1
4.9591602e1 6.1122397e1 7.5377798e-1 7.5377798e-1
5.0203839e1 6.1122397e1 7.5162169e-1 7.5162169e-1
5.0816077e1 6.1122397e1 7.4924748e-1 7.4924748e-1
5.1428314e1 6.1122397e1 7.4665448e-1 7.4665448e-1
5.2040552e1 6.1122397e1 7.4384389e-1 7.4384389e-1
5.265279e1 6.1122397e1 7.4081529e-1 7.4081529e-1
5.3265027e1 6.1122397e1 7.3756819e-1 7.3756819e-1
5.3877264e1 6.1122397e1 7.3410309e-1 7.3410309e-1
5.4489502e1 6.1122397e1 7.3041959e-1 7.3041959e-1
5.510174e1 6.1122397e1 7.2651819e-1 7.2651819e-1
5.5713977e1 6.1122397e1 7.2239868e-1 7.2239868e-1
5.6326215e1 6.1122397e1 7.1806088e-1 7.1806088e-1
5.6938452e1 6.1122397e1 7.1350519e-1 7.1350519e-1
5.755069e1 6.1122397e1 7.0873099e-1 7.0873099e-1
5.8162927e1 6.1122397e1 7.0373859e-1 7.0373859e-1
5.8775165e1 6.1122397e1 6.9852818e-1 6.9852818e-1
5.9387402e1 6.1122397e1 6.9309949e-1 6.9309949e-1
5.999964e1 6.1122397e1 6.8745319e-1 6.8745319e-1

3.0e1 6.7142796e1 7.4024138e-1 7.4024138e-1
3.0612238e1 6.7142796e1 7.4523238e-1 7.4523238e-1
3.1224475e1 6.7142796e1 7.5000517e-1 7.5000517e-1
3.1836713e1 6.7142796e1 7.5456007e-1 7.5456007e-1
3.244895e1 6.7142796e1 7.5889629e-1 7.5889629e-1
3.3061188e1 6.7142796e1 7.6301468e-1 7.6301468e-1
3.3673425e1 6.7142796e1 7.6691467e-1 7.6691467e-1
3.4285663e1 6.7142796e1 7.7059668e-1 7.7059668e-1
3.48979e1 6.7142796e1 7.7406078e-1 7.7406078e-1
3.5510138e1 6.7142796e1 7.7730638e-1 7.7730638e-1
3.6122375e1 6.7142796e1 7.8033388e-1 7.8033388e-1
3.6734613e1 6.7142796e1 7.8314328e-1 7.8314328e-1
3.734685e1 6.7142796e1 7.8573438e-1 7.8573438e-1
3.7959088e1 6.7142796e1 7.8810788e-1 7.8810788e-1
3.8571326e1 6.7142796e1 7.9026257e-1 7.9026257e-1
3.9183563e1 6.7142796e1 7.9219948e-1 7.9219948e-1
3.9795801e1 6.7142796e1 7.9391798e-1 7.9391798e-1
4.0408038e1 6.7142796e1 7.9541849e-1 7.9541849e-1
4.1020276e1 6.7142796e1 7.9670088e-1 7.9670088e-1
4.1632513e1 6.7142796e1 7.9776498e-1 7.9776498e-1
4.2244751e1 6.7142796e1 7.9861098e-1 7.9861098e-1
4.2856989e1 6.7142796e1 7.9923898e-1 7.9923898e-1
4.3469226e1 6.7142796e1 7.9964857e-1 7.9964857e-1
4.4081464e1 6.7142796e1 7.9984018e-1 7.9984018e-1
4.4693701e1 6.7142796e1 7.9981367e-1 7.9981367e-1
4.5305939e1 6.7142796e1 7.9956918e-1 7.9956918e-1
4.5918176e1 6.7142796e1 7.9910608e-1 7.9910608e-1
4.6530414e1 6.7142796e1 7.9842508e-1 7.9842508e-1
4.7142651e1 6.7142796e1 7.9752568e-1 7.9752568e-1
4.7754889e1 6.7142796e1 7.9640868e-1 7.9640868e-1
4.8367126e1 6.7142796e1 7.9507307e-1 7.9507307e-1
4.8979364e1 6.7142796e1 7.9351907e-1 7.9351907e-1
4.9591602e1 6.7142796e1 7.9174738e-1 7.9174738e-1
5.0203839e1 6.7142796e1 7.8975748e-1 7.8975748e-1
5.0816077e1 6.7142796e1 7.8754938e-1 7.8754938e-1
5.1428314e1 6.7142796e1 7.8512299e-1 7.8512299e-1
5.2040552e1 6.7142796e1 7.8247849e-1 7.8247849e-1
5.265279e1 6.7142796e1 7.7961588e-1 7.7961588e-1
5.3265027e1 6.7142796e1 7.7653528e-1 7.7653528e-1
5.3877264e1 6.7142796e1 7.7323618e-1 7.7323618e-1
5.4489502e1 6.7142796e1 7.6971909e-1 7.6971909e-1
5.510174e1 6.7142796e1 7.6598367e-1 7.6598367e-1
5.5713977e1 6.7142796e1 7.6203049e-1 7.6203049e-1
5.6326215e1 6.7142796e1 7.5785889e-1 7.5785889e-1
5.6938452e1 6.7142796e1 7.5346948e-1 7.5346948e-1
5.755069e1 6.7142796e1 7.4886148e-1 7.4886148e-1
5.8162927e1 6.7142796e1 7.4403528e-1 7.4403528e-1
5.8775165e1 6.7142796e1 7.3899107e-1 7.3899107e-1
5.9387402e1 6.7142796e1 7.3372878e-1 7.3372878e-1
5.999964e1 6.7142796e1 7.2824867e-1 7.2824867e-1

3.0e1 7.3163196e1 7.6991931e-1 7.6991931e-1
3.0612238e1 7.3163196e1 7.750766e-1 7.750766e-1
3.1224475e1 7.3163196e1 7.8001561e-1 7.8001561e-1
3.1836713e1 7.3163196e1 7.847368e-1 7.847368e-1
3.244895e1 7.3163196e1 7.892392e-1 7.892392e-1
3.3061188e1 7.3163196e1 7.935237e-1 7.935237e-1
3.3673425e1 7.3163196e1 7.9759e-1 7.9759e-1
3.4285663e1 7.3163196e1 8.014383e-1 8.014383e-1
3.48979e1 7.3163196e1 8.050687e-1 8.050687e-1
3.5510138e1 7.3163196e1 8.084804e-1 8.084804e-1
3.6122375e1 7.3163196e1 8.116743e-1 8.116743e-1
3.6734613e1 7.3163196e1 8.1465e-1 8.1465e-1
3.734685e1 7.3163196e1 8.174072e-1 8.174072e-1
3.7959088e1 7.3163196e1 8.199469e-1 8.199469e-1
3.8571326e1 7.3163196e1 8.222678e-1 8.222678e-1
3.9183563e1 7.3163196e1 8.243709e-1 8.243709e-1
3.9795801e1 7.3163196e1 8.262556e-1 8.262556e-1
4.0408038e1 7.3163196e1 8.279224e-1 8.279224e-1
4.1020276e1 7.3163196e1 8.293712e-1 8.293712e-1
4.1632513e1 7.3163196e1 8.306015e-1 8.306015e-1
4.2244751e1 7.3163196e1 8.316138e-1 8.316138e-1
4.2856989e1 7.3163196e1 8.324078e-1 8.324078e-1
4.3469226e1 7.3163196e1 8.329837e-1 8.329837e-1
4.4081464e1 7.3163196e1 8.333415e-1 8.333415e-1
4.4693701e1 7.3163196e1 8.334811e-1 8.334811e-1
4.5305939e1 7.3163196e1 8.33403e-1 8.33403e-1
4.5918176e1 7.3163196e1 8.331064e-1 8.331064e-1
4.6530414e1 7.3163196e1 8.325912e-1 8.325912e-1
4.7142651e1 7.3163196e1 8.31858e-1 8.31858e-1
4.7754889e1 7.3163196e1 8.309074e-1 8.309074e-1
4.8367126e1 7.3163196e1 8.29738e-1 8.29738e-1
4.8979364e1 7.3163196e1 8.283505e-1 8.283505e-1
4.9591602e1 7.3163196e1 8.267448e-1 8.267448e-1
5.0203839e1 7.3163196e1 8.249213e-1 8.249213e-1
5.0816077e1 7.3163196e1 8.228793e-1 8.228793e-1
5.1428314e1 7.3163196e1 8.20619e-1 8.20619e-1
5.2040552e1 7.3163196e1 8.181407e-1 8.181407e-1
5.265279e1 7.3163196e1 8.154446e-1 8.154446e-1
5.3265027e1 7.3163196e1 8.125302e-1 8.125302e-1
5.3877264e1 7.3163196e1 8.093974e-1 8.093974e-1
5.4489502e1 7.3163196e1 8.060464e-1 8.060464e-1
5.510174e1 7.3163196e1 8.024774e-1 8.024774e-1
5.5713977e1 7.3163196e1 7.986905e-1 7.986905e-1
5.6326215e1 7.3163196e1 7.94685e-1 7.94685e-1
5.6938452e1 7.3163196e1 7.904619e-1 7.904619e-1
5.755069e1 7.3163196e1 7.8602e-1 7.8602e-1
5.8162927e1 7.3163196e1 7.813602e-1 7.813602e-1
5.8775165e1 7.3163196e1 7.764821e-1 7.764821e-1
5.9387402e1 7.3163196e1 7.71386e-1 7.71386e-1
5.999964e1 7.3163196e1 7.660721e-1 7.660721e-1

3.0e1 7.9183595e1 7.966252e-1 7.966252e-1
3.0612238e1 7.9183595e1 8.019487e-1 8.019487e-1
3.1224475e1 7.9183595e1 8.07054e-1 8.07054e-1
3.1836713e1 7.9183595e1 8.119412e-1 8.119412e-1
3.244895e1 7.9183595e1 8.1661e-1 8.1661e-1
3.3061188e1 7.9183595e1 8.21061e-1 8.21061e-1
3.3673425e1 7.9183595e1 8.252934e-1 8.252934e-1
3.4285663e1 7.9183595e1 8.293079e-1 8.293079e-1
3.48979e1 7.9183595e1 8.331044e-1 8.331044e-1
3.5510138e1 7.9183595e1 8.366824e-1 8.366824e-1
3.6122375e1 7.9183595e1 8.400424e-1 8.400424e-1
3.6734613e1 7.9183595e1 8.431844e-1 8.431844e-1
3.734685e1 7.9183595e1 8.461078e-1 8.461078e-1
3.7959088e1 7.9183595e1 8.488138e-1 8.488138e-1
3.8571326e1 7.9183595e1 8.513008e-1 8.513008e-1
3.9183563e1 7.9183595e1 8.535704e-1 8.535704e-1
3.9795801e1 7.9183595e1 8.556213e-1 8.556213e-1
4.0408038e1 7.9183595e1 8.574544e-1 8.574544e-1
4.1020276e1 7.9183595e1 8.590692e-1 8.590692e-1
4.1632513e1 7.9183595e1 8.604657e-1 8.604657e-1
4.2244751e1 7.9183595e1 8.616441e-1 8.616441e-1
4.2856989e1 7.9183595e1 8.626047e-1 8.626047e-1
4.3469226e1 7.9183595e1 8.633467e-1 8.633467e-1
4.4081464e1 7.9183595e1 8.638708e-1 8.638708e-1
4.4693701e1 7.9183595e1 8.641768e-1 8.641768e-1
4.5305939e1 7.9183595e1 8.642648e-1 8.642648e-1
4.5918176e1 7.9183595e1 8.641342e-1 8.641342e-1
4.6530414e1 7.9183595e1 8.637856e-1 8.637856e-1
4.7142651e1 7.9183595e1 8.632185e-1 8.632185e-1
4.7754889e1 7.9183595e1 8.624341e-1 8.624341e-1
4.8367126e1 7.9183595e1 8.61431e-1 8.61431e-1
4.8979364e1 7.9183595e1 8.602095e-1 8.602095e-1
4.9591602e1 7.9183595e1 8.587703e-1 8.587703e-1
5.0203839e1 7.9183595e1 8.571129e-1 8.571129e-1
5.0816077e1 7.9183595e1 8.552373e-1 8.552373e-1
5.1428314e1 7.9183595e1 8.53143e-1 8.53143e-1
5.2040552e1 7.9183595e1 8.508311e-1 8.508311e-1
5.265279e1 7.9183595e1 8.483011e-1 8.483011e-1
5.3265027e1 7.9183595e1 8.45553e-1 8.45553e-1
5.3877264e1 7.9183595e1 8.425864e-1 8.425864e-1
5.4489502e1 7.9183595e1 8.394017e-1 8.394017e-1
5.510174e1 7.9183595e1 8.359988e-1 8.359988e-1
5.5713977e1 7.9183595e1 8.323781e-1 8.323781e-1
5.6326215e1 7.9183595e1 8.28539e-1 8.28539e-1
5.6938452e1 7.9183595e1 8.24482e-1 8.24482e-1
5.755069e1 7.9183595e1 8.202065e-1 8.202065e-1
5.8162927e1 7.9183595e1 8.157127e-1 8.157127e-1
5.8775165e1 7.9183595e1 8.110011e-1 8.110011e-1
5.9387402e1 7.9183595e1 8.060712e-1 8.060712e-1
5.999964e1 7.9183595e1 8.009236e-1 8.009236e-1

3.0e1 8.5203995e1 8.203589e-1 8.203589e-1
3.0612238e1 8.5203995e1 8.258487e-1 8.258487e-1
3.1224475e1 8.5203995e1 8.311201e-1 8.311201e-1
3.1836713e1 8.5203995e1 8.361737e-1 8.361737e-1
3.244895e1 8.5203995e1 8.410085e-1 8.410085e-1
3.3061188e1 8.5203995e1 8.456256e-1 8.456256e-1
3.3673425e1 8.5203995e1 8.500243e-1 8.500243e-1
3.4285663e1 8.5203995e1 8.54205e-1 8.54205e-1
3.48979e1 8.5203995e1 8.581677e-1 8.581677e-1
3.5510138e1 8.5203995e1 8.619121e-1 8.619121e-1
3.6122375e1 8.5203995e1 8.654385e-1 8.654385e-1
3.6734613e1 8.5203995e1 8.687466e-1 8.687466e-1
3.734685e1 8.5203995e1 8.718364e-1 8.718364e-1
3.7959088e1 8.5203995e1 8.747084e-1 8.747084e-1
3.8571326e1 8.5203995e1 8.773618e-1 8.773618e-1
3.9183563e1 8.5203995e1 8.797974e-1 8.797974e-1
3.9795801e1 8.5203995e1 8.820146e-1 8.820146e-1
4.0408038e1 8.5203995e1 8.840138e-1 8.840138e-1
4.1020276e1 8.5203995e1 8.857951e-1 8.857951e-1
4.1632513e1 8.5203995e1 8.873578e-1 8.873578e-1
4.2244751e1 8.5203995e1 8.887025e-1 8.887025e-1
4.2856989e1 8.5203995e1 8.898293e-1 8.898293e-1
4.3469226e1 8.5203995e1 8.907375e-1 8.907375e-1
4.4081464e1 8.5203995e1 8.914278e-1 8.914278e-1
4.4693701e1 8.5203995e1 8.918999e-1 8.918999e-1
4.5305939e1 8.5203995e1 8.921542e-1 8.921542e-1
4.5918176e1 8.5203995e1 8.921898e-1 8.921898e-1
4.6530414e1 8.5203995e1 8.920074e-1 8.920074e-1
4.7142651e1 8.5203995e1 8.916068e-1 8.916068e-1
4.7754889e1 8.5203995e1 8.909885e-1 8.909885e-1
4.8367126e1 8.5203995e1 8.901517e-1 8.901517e-1
4.8979364e1 8.5203995e1 8.890964e-1 8.890964e-1
4.9591602e1 8.5203995e1 8.878233e-1 8.878233e-1
5.0203839e1 8.5203995e1 8.863321e-1 8.863321e-1
5.0816077e1 8.5203995e1 8.846228e-1 8.846228e-1
5.1428314e1 8.5203995e1 8.826949e-1 8.826949e-1
5.2040552e1 8.5203995e1 8.805492e-1 8.805492e-1
5.265279e1 8.5203995e1 8.781853e-1 8.781853e-1
5.3265027e1 8.5203995e1 8.756035e-1 8.756035e-1
5.3877264e1 8.5203995e1 8.728032e-1 8.728032e-1
5.4489502e1 8.5203995e1 8.697847e-1 8.697847e-1
5.510174e1 8.5203995e1 8.665482e-1 8.665482e-1
5.5713977e1 8.5203995e1 8.630936e-1 8.630936e-1
5.6326215e1 8.5203995e1 8.594208e-1 8.594208e-1
5.6938452e1 8.5203995e1 8.5553e-1 8.5553e-1
5.755069e1 8.5203995e1 8.514207e-1 8.514207e-1
5.8162927e1 8.5203995e1 8.470932e-1 8.470932e-1
5.8775165e1 8.5203995e1 8.425478e-1 8.425478e-1
5.9387402e1 8.5203995e1 8.377841e-1 8.377841e-1
5.999964e1 8.5203995e1 8.328027e-1 8.328027e-1

3.0e1 9.1224394e1 8.411205e-1 8.411205e-1
3.0612238e1 9.1224394e1 8.467764e-1 8.467764e-1
3.1224475e1 9.1224394e1 8.522142e-1 8.522142e-1
3.1836713e1 9.1224394e1 8.57434e-1 8.57434e-1
3.244895e1 9.1224394e1 8.62435e-1 8.62435e-1
3.3061188e1 9.1224394e1 8.672185e-1 8.672185e-1
3.3673425e1 9.1224394e1 8.717834e-1 8.717834e-1
3.4285663e1 9.1224394e1 8.761304e-1 8.761304e-1
3.48979e1 9.1224394e1 8.802594e-1 8.802594e-1
3.5510138e1 9.1224394e1 8.841699e-1 8.841699e-1
3.6122375e1 9.1224394e1 8.878624e-1 8.878624e-1
3.6734613e1 9.1224394e1 8.913368e-1 8.913368e-1
3.734685e1 9.1224394e1 8.945927e-1 8.945927e-1
3.7959088e1 9.1224394e1 8.97631e-1 8.97631e-1
3.8571326e1 9.1224394e1 9.004506e-1 9.004506e-1
3.9183563e1 9.1224394e1 9.030527e-1 9.030527e-1
3.9795801e1 9.1224394e1 9.054361e-1 9.054361e-1
4.0408038e1 9.1224394e1 9.076016e-1 9.076016e-1
4.1020276e1 9.1224394e1 9.09549e-1 9.09549e-1
4.1632513e1 9.1224394e1 9.112779e-1 9.112779e-1
4.2244751e1 9.1224394e1 9.127888e-1 9.127888e-1
4.2856989e1 9.1224394e1 9.140817e-1 9.140817e-1
4.3469226e1 9.1224394e1 9.151563e-1 9.151563e-1
4.4081464e1 9.1224394e1 9.160129e-1 9.160129e-1
4.4693701e1 9.1224394e1 9.166513e-1 9.166513e-1
4.5305939e1 9.1224394e1 9.170718e-1 9.170718e-1
4.5918176e1 9.1224394e1 9.172737e-1 9.172737e-1
4.6530414e1 9.1224394e1 9.172575e-1 9.172575e-1
4.7142651e1 9.1224394e1 9.17023e-1 9.17023e-1
4.7754889e1 9.1224394e1 9.16571e-1 9.16571e-1
4.8367126e1 9.1224394e1 9.159004e-1 9.159004e-1
4.8979364e1 9.1224394e1 9.150114e-1 9.150114e-1
4.9591602e1 9.1224394e1 9.139046e-1 9.139046e-1
5.0203839e1 9.1224394e1 9.125797e-1 9.125797e-1
5.0816077e1 9.1224394e1 9.110365e-1 9.110365e-1
5.1428314e1 9.1224394e1 9.092747e-1 9.092747e-1
5.2040552e1 9.1224394e1 9.072954e-1 9.072954e-1
5.265279e1 9.1224394e1 9.050978e-1 9.050978e-1
5.3265027e1 9.1224394e1 9.026822e-1 9.026822e-1
5.3877264e1 9.1224394e1 9.000479e-1 9.000479e-1
5.4489502e1 9.1224394e1 8.971957e-1 8.971957e-1
5.510174e1 9.1224394e1 8.941254e-1 8.941254e-1
5.5713977e1 9.1224394e1 8.908371e-1 8.908371e-1
5.6326215e1 9.1224394e1 8.873305e-1 8.873305e-1
5.6938452e1 9.1224394e1 8.83606e-1 8.83606e-1
5.755069e1 9.1224394e1 8.79663e-1 8.79663e-1
5.8162927e1 9.1224394e1 8.755017e-1 8.755017e-1
5.8775165e1 9.1224394e1 8.711224e-1 8.711224e-1
5.9387402e1 9.1224394e1 8.66525e-1 8.66525e-1
5.999964e1 9.1224394e1 8.617099e-1 8.617099e-1

3.0e1 9.7244794e1 8.589098e-1 8.589098e-1
3.0612238e1 9.7244794e1 8.647322e-1 8.647322e-1
3.1224475e1 9.7244794e1 8.70336e-1 8.70336e-1
3.1836713e1 9.7244794e1 8.75722e-1 8.75722e-1
3.244895e1 9.7244794e1 8.808894e-1 8.808894e-1
3.3061188e1 9.7244794e1 8.85839e-1 8.85839e-1
3.3673425e1 9.7244794e1 8.905702e-1 8.905702e-1
3.4285663e1 9.7244794e1 8.950833e-1 8.950833e-1
3.48979e1 9.7244794e1 8.993787e-1 8.993787e-1
3.5510138e1 9.7244794e1 9.034554e-1 9.034554e-1
3.6122375e1 9.7244794e1 9.07314e-1 9.07314e-1
3.6734613e1 9.7244794e1 9.109549e-1 9.109549e-1
3.734685e1 9.7244794e1 9.14377e-1 9.14377e-1
3.7959088e1 9.7244794e1 9.175816e-1 9.175816e-1
3.8571326e1 9.7244794e1 9.205673e-1 9.205673e-1
3.9183563e1 9.7244794e1 9.233354e-1 9.233354e-1
3.9795801e1 9.7244794e1 9.258852e-1 9.258852e-1
4.0408038e1 9.7244794e1 9.282169e-1 9.282169e-1
4.1020276e1 9.7244794e1 9.303305e-1 9.303305e-1
4.1632513e1 9.7244794e1 9.322256e-1 9.322256e-1
4.2244751e1 9.7244794e1 9.33903e-1 9.33903e-1
4.2856989e1 9.7244794e1 9.353621e-1 9.353621e-1
4.3469226e1 9.7244794e1 9.366028e-1 9.366028e-1
4.4081464e1 9.7244794e1 9.376256e-1 9.376256e-1
4.4693701e1 9.7244794e1 9.384302e-1 9.384302e-1
4.5305939e1 9.7244794e1 9.39017e-1 9.39017e-1
4.5918176e1 9.7244794e1 9.39385e-1 9.39385e-1
4.6530414e1 9.7244794e1 9.395352e-1 9.395352e-1
4.7142651e1 9.7244794e1 9.394669e-1 9.394669e-1
4.7754889e1 9.7244794e1 9.39181e-1 9.39181e-1
4.8367126e1 9.7244794e1 9.386768e-1 9.386768e-1
4.8979364e1 9.7244794e1 9.37954e-1 9.37954e-1
4.9591602e1 9.7244794e1 9.370134e-1 9.370134e-1
5.0203839e1 9.7244794e1 9.358546e-1 9.358546e-1
5.0816077e1 9.7244794e1 9.344778e-1 9.344778e-1
5.1428314e1 9.7244794e1 9.328824e-1 9.328824e-1
5.2040552e1 9.7244794e1 9.31069e-1 9.31069e-1
5.265279e1 9.7244794e1 9.290378e-1 9.290378e-1
5.3265027e1 9.7244794e1 9.267883e-1 9.267883e-1
5.3877264e1 9.7244794e1 9.243205e-1 9.243205e-1
5.4489502e1 9.7244794e1 9.216345e-1 9.216345e-1
5.510174e1 9.7244794e1 9.187305e-1 9.187305e-1
5.5713977e1 9.7244794e1 9.156084e-1 9.156084e-1
5.6326215e1 9.7244794e1 9.122679e-1 9.122679e-1
5.6938452e1 9.7244794e1 9.087097e-1 9.087097e-1
5.755069e1 9.7244794e1 9.049329e-1 9.049329e-1
5.8162927e1 9.7244794e1 9.00938e-1 9.00938e-1
5.8775165e1 9.7244794e1 8.967249e-1 8.967249e-1
5.9387402e1 9.7244794e1 8.922937e-1 8.922937e-1
5.999964e1 9.7244794e1 8.876448e-1 8.876448e-1

3.0e1 1.03265193e2 8.737271e-1 8.737271e-1
3.0612238e1 1.03265193e2 8.797156e-1 8.797156e-1
3.1224475e1 1.03265193e2 8.854858e-1 8.854858e-1
3.1836713e1 1.03265193e2 8.91038e-1 8.91038e-1
3.244895e1 1.03265193e2 8.963716e-1 8.963716e-1
3.3061188e1 1.03265193e2 9.014874e-1 9.014874e-1
3.3673425e1 1.03265193e2 9.063849e-1 9.063849e-1
3.4285663e1 1.03265193e2 9.110641e-1 9.110641e-1
3.48979e1 1.03265193e2 9.155258e-1 9.155258e-1
3.5510138e1 1.03265193e2 9.197687e-1 9.197687e-1
3.6122375e1 1.03265193e2 9.237938e-1 9.237938e-1
3.6734613e1 1.03265193e2 9.276007e-1 9.276007e-1
3.734685e1 1.03265193e2 9.311891e-1 9.311891e-1
3.7959088e1 1.03265193e2 9.3456e-1 9.3456e-1
3.8571326e1 1.03265193e2 9.377118e-1 9.377118e-1
3.9183563e1 1.03265193e2 9.406462e-1 9.406462e-1
3.9795801e1 1.03265193e2 9.433623e-1 9.433623e-1
4.0408038e1 1.03265193e2 9.458603e-1 9.458603e-1
4.1020276e1 1.03265193e2 9.481401e-1 9.481401e-1
4.1632513e1 1.03265193e2 9.502016e-1 9.502016e-1
4.2244751e1 1.03265193e2 9.52045e-1 9.52045e-1
4.2856989e1 1.03265193e2 9.536703e-1 9.536703e-1
4.3469226e1 1.03265193e2 9.550772e-1 9.550772e-1
4.4081464e1 1.03265193e2 9.562662e-1 9.562662e-1
4.4693701e1 1.03265193e2 9.572371e-1 9.572371e-1
4.5305939e1 1.03265193e2 9.579901e-1 9.579901e-1
4.5918176e1 1.03265193e2 9.585246e-1 9.585246e-1
4.6530414e1 1.03265193e2 9.588408e-1 9.588408e-1
4.7142651e1 1.03265193e2 9.589389e-1 9.589389e-1
4.7754889e1 1.03265193e2 9.588193e-1 9.588193e-1
4.8367126e1 1.03265193e2 9.584811e-1 9.584811e-1
4.8979364e1 1.03265193e2 9.579247e-1 9.579247e-1
4.9591602e1 1.03265193e2 9.571503e-1 9.571503e-1
5.0203839e1 1.03265193e2 9.561578e-1 9.561578e-1
5.0816077e1 1.03265193e2 9.54947e-1 9.54947e-1
5.1428314e1 1.03265193e2 9.535179e-1 9.535179e-1
5.2040552e1 1.03265193e2 9.518709e-1 9.518709e-1
5.265279e1 1.03265193e2 9.500058e-1 9.500058e-1
5.3265027e1 1.03265193e2 9.479225e-1 9.479225e-1
5.3877264e1 1.03265193e2 9.456209e-1 9.456209e-1
5.4489502e1 1.03265193e2 9.431012e-1 9.431012e-1
5.510174e1 1.03265193e2 9.403633e-1 9.403633e-1
5.5713977e1 1.03265193e2 9.374075e-1 9.374075e-1
5.6326215e1 1.03265193e2 9.342334e-1 9.342334e-1
5.6938452e1 1.03265193e2 9.308414e-1 9.308414e-1
5.755069e1 1.03265193e2 9.272307e-1 9.272307e-1
5.8162927e1 1.03265193e2 9.23402e-1 9.23402e-1
5.8775165e1 1.03265193e2 9.193552e-1 9.193552e-1
5.9387402e1 1.03265193e2 9.150902e-1 9.150902e-1
5.999964e1 1.03265193e2 9.106076e-1 9.106076e-1

3.0e1 1.0928558e2 8.855722e-1 8.855722e-1
3.0612238e1 1.0928558e2 8.917268e-1 8.917268e-1
3.1224475e1 1.0928558e2 8.976634e-1 8.976634e-1
3.1836713e1 1.0928558e2 9.033818e-1 9.033818e-1
3.244895e1 1.0928558e2 9.088815e-1 9.088815e-1
3.3061188e1 1.0928558e2 9.141635e-1 9.141635e-1
3.3673425e1 1.0928558e2 9.192274e-1 9.192274e-1
3.4285663e1 1.0928558e2 9.24073e-1 9.24073e-1
3.48979e1 1.0928558e2 9.287007e-1 9.287007e-1
3.5510138e1 1.0928558e2 9.3311e-1 9.3311e-1
3.6122375e1 1.0928558e2 9.373012e-1 9.373012e-1
3.6734613e1 1.0928558e2 9.412743e-1 9.412743e-1
3.734685e1 1.0928558e2 9.45029e-1 9.45029e-1
3.7959088e1 1.0928558e2 9.48566e-1 9.48566e-1
3.8571326e1 1.0928558e2 9.518842e-1 9.518842e-1
3.9183563e1 1.0928558e2 9.549847e-1 9.549847e-1
3.9795801e1 1.0928558e2 9.578671e-1 9.578671e-1
4.0408038e1 1.0928558e2 9.605313e-1 9.605313e-1
4.1020276e1 1.0928558e2 9.629773e-1 9.629773e-1
4.1632513e1 1.0928558e2 9.652051e-1 9.652051e-1
4.2244751e1 1.0928558e2 9.672147e-1 9.672147e-1
4.2856989e1 1.0928558e2 9.690062e-1 9.690062e-1
4.3469226e1 1.0928558e2 9.705795e-1 9.705795e-1
4.4081464e1 1.0928558e2 9.719347e-1 9.719347e-1
4.4693701e1 1.0928558e2 9.730717e-1 9.730717e-1
4.5305939e1 1.0928558e2 9.73991e-1 9.73991e-1
4.5918176e1 1.0928558e2 9.746918e-1 9.746918e-1
4.6530414e1 1.0928558e2 9.751741e-1 9.751741e-1
4.7142651e1 1.0928558e2 9.754384e-1 9.754384e-1
4.7754889e1 1.0928558e2 9.754851e-1 9.754851e-1
4.8367126e1 1.0928558e2 9.753133e-1 9.753133e-1
4.8979364e1 1.0928558e2 9.74923e-1 9.74923e-1
4.9591602e1 1.0928558e2 9.743147e-1 9.743147e-1
5.0203839e1 1.0928558e2 9.734886e-1 9.734886e-1
5.0816077e1 1.0928558e2 9.72444e-1 9.72444e-1
5.1428314e1 1.0928558e2 9.71181e-1 9.71181e-1
5.2040552e1 1.0928558e2 9.697003e-1 9.697003e-1
5.265279e1 1.0928558e2 9.680016e-1 9.680016e-1
5.3265027e1 1.0928558e2 9.660844e-1 9.660844e-1
5.3877264e1 1.0928558e2 9.639491e-1 9.639491e-1
5.4489502e1 1.0928558e2 9.615958e-1 9.615958e-1
5.510174e1 1.0928558e2 9.59024e-1 9.59024e-1
5.5713977e1 1.0928558e2 9.562344e-1 9.562344e-1
5.6326215e1 1.0928558e2 9.532266e-1 9.532266e-1
5.6938452e1 1.0928558e2 9.500008e-1 9.500008e-1
5.755069e1 1.0928558e2 9.465564e-1 9.465564e-1
5.8162927e1 1.0928558e2 9.42894e-1 9.42894e-1
5.8775165e1 1.0928558e2 9.390134e-1 9.390134e-1
5.9387402e1 1.0928558e2 9.349146e-1 9.349146e-1
5.999964e1 1.0928558e2 9.305981e-1 9.305981e-1

3.0e1 1.1530597e2 8.944456e-1 8.944456e-1
3.0612238e1 1.1530597e2 9.007664e-1 9.007664e-1
3.1224475e1 1.1530597e2 9.068692e-1 9.068692e-1
3.1836713e1 1.1530597e2 9.127539e-1 9.127539e-1
3.244895e1 1.1530597e2 9.184198e-1 9.184198e-1
3.3061188e1 1.1530597e2 9.238681e-1 9.238681e-1
3.3673425e1 1.1530597e2 9.290982e-1 9.290982e-1
3.4285663e1 1.1530597e2 9.341101e-1 9.341101e-1
3.48979e1 1.1530597e2 9.38904e-1 9.38904e-1
3.5510138e1 1.1530597e2 9.434795e-1 9.434795e-1
3.6122375e1 1.1530597e2 9.478369e-1 9.478369e-1
3.6734613e1 1.1530597e2 9.519763e-1 9.519763e-1
3.734685e1 1.1530597e2 9.55897e-1 9.55897e-1
3.7959088e1 1.1530597e2 9.596004e-1 9.596004e-1
3.8571326e1 1.1530597e2 9.630849e-1 9.630849e-1
3.9183563e1 1.1530597e2 9.663516e-1 9.663516e-1
3.9795801e1 1.1530597e2 9.694002e-1 9.694002e-1
4.0408038e1 1.1530597e2 9.722307e-1 9.722307e-1
4.1020276e1 1.1530597e2 9.74843e-1 9.74843e-1
4.1632513e1 1.1530597e2 9.772368e-1 9.772368e-1
4.2244751e1 1.1530597e2 9.794127e-1 9.794127e-1
4.2856989e1 1.1530597e2 9.813705e-1 9.813705e-1
4.3469226e1 1.1530597e2 9.8311e-1 9.8311e-1
4.4081464e1 1.1530597e2 9.846313e-1 9.846313e-1
4.4693701e1 1.1530597e2 9.859348e-1 9.859348e-1
4.5305939e1 1.1530597e2 9.870203e-1 9.870203e-1
4.5918176e1 1.1530597e2 9.878871e-1 9.878871e-1
4.6530414e1 1.1530597e2 9.885358e-1 9.885358e-1
4.7142651e1 1.1530597e2 9.889664e-1 9.889664e-1
4.7754889e1 1.1530597e2 9.891792e-1 9.891792e-1
4.8367126e1 1.1530597e2 9.891736e-1 9.891736e-1
4.8979364e1 1.1530597e2 9.889496e-1 9.889496e-1
4.9591602e1 1.1530597e2 9.885077e-1 9.885077e-1
5.0203839e1 1.1530597e2 9.878477e-1 9.878477e-1
5.0816077e1 1.1530597e2 9.869693e-1 9.869693e-1
5.1428314e1 1.1530597e2 9.858727e-1 9.858727e-1
5.2040552e1 1.1530597e2 9.845581e-1 9.845581e-1
5.265279e1 1.1530597e2 9.830255e-1 9.830255e-1
5.3265027e1 1.1530597e2 9.812747e-1 9.812747e-1
5.3877264e1 1.1530597e2 9.793057e-1 9.793057e-1
5.4489502e1 1.1530597e2 9.771185e-1 9.771185e-1
5.510174e1 1.1530597e2 9.74713e-1 9.74713e-1
5.5713977e1 1.1530597e2 9.720897e-1 9.720897e-1
5.6326215e1 1.1530597e2 9.69248e-1 9.69248e-1
5.6938452e1 1.1530597e2 9.661884e-1 9.661884e-1
5.755069e1 1.1530597e2 9.629103e-1 9.629103e-1
5.8162927e1 1.1530597e2 9.59414e-1 9.59414e-1
5.8775165e1 1.1530597e2 9.556998e-1 9.556998e-1
5.9387402e1 1.1530597e2 9.517671e-1 9.517671e-1
5.999964e1 1.1530597e2 9.47617e-1 9.47617e-1

3.0e1 1.2132635e2 9.003467e-1 9.003467e-1
3.0612238e1 1.2132635e2 9.068338e-1 9.068338e-1
3.1224475e1 1.2132635e2 9.131029e-1 9.131029e-1
3.1836713e1 1.2132635e2 9.191537e-1 9.191537e-1
3.244895e1 1.2132635e2 9.24986e-1 9.24986e-1
3.3061188e1 1.2132635e2 9.306004e-1 9.306004e-1
3.3673425e1 1.2132635e2 9.359967e-1 9.359967e-1
3.4285663e1 1.2132635e2 9.411748e-1 9.411748e-1
3.48979e1 1.2132635e2 9.46135e-1 9.46135e-1
3.5510138e1 1.2132635e2 9.508768e-1 9.508768e-1
3.6122375e1 1.2132635e2 9.554004e-1 9.554004e-1
3.6734613e1 1.2132635e2 9.59706e-1 9.59706e-1
3.734685e1 1.2132635e2 9.63793e-1 9.63793e-1
3.7959088e1 1.2132635e2 9.676625e-1 9.676625e-1
3.8571326e1 1.2132635e2 9.713132e-1 9.713132e-1
3.9183563e1 1.2132635e2 9.747462e-1 9.747462e-1
3.9795801e1 1.2132635e2 9.779611e-1 9.779611e-1
4.0408038e1 1.2132635e2 9.809578e-1 9.809578e-1
4.1020276e1 1.2132635e2 9.837363e-1 9.837363e-1
4.1632513e1 1.2132635e2 9.862964e-1 9.862964e-1
4.2244751e1 1.2132635e2 9.886385e-1 9.886385e-1
4.2856989e1 1.2132635e2 9.907625e-1 9.907625e-1
4.3469226e1 1.2132635e2 9.926683e-1 9.926683e-1
4.4081464e1 1.2132635e2 9.94356e-1 9.94356e-1
4.4693701e1 1.2132635e2 9.958255e-1 9.958255e-1
4.5305939e1 1.2132635e2 9.970772e-1 9.970772e-1
4.5918176e1 1.2132635e2 9.981104e-1 9.981104e-1
4.6530414e1 1.2132635e2 9.989252e-1 9.989252e-1
4.7142651e1 1.2132635e2 9.99522e-1 9.99522e-1
4.7754889e1 1.2132635e2 9.999011e-1 9.999011e-1
4.8367126e1 1.2132635e2 1.0000618e0 1.0000618e0
4.8979364e1 1.2132635e2 1.000004e0 1.000004e0
4.9591602e1 1.2132635e2 9.997282e-1 9.997282e-1
5.0203839e1 1.2132635e2 9.992345e-1 9.992345e-1
5.0816077e1 1.2132635e2 9.985223e-1 9.985223e-1
5.1428314e1 1.2132635e2 9.975919e-1 9.975919e-1
5.2040552e1 1.2132635e2 9.964436e-1 9.964436e-1
5.265279e1 1.2132635e2 9.950774e-1 9.950774e-1
5.3265027e1 1.2132635e2 9.934927e-1 9.934927e-1
5.3877264e1 1.2132635e2 9.916899e-1 9.916899e-1
5.4489502e1 1.2132635e2 9.896689e-1 9.896689e-1
5.510174e1 1.2132635e2 9.874297e-1 9.874297e-1
5.5713977e1 1.2132635e2 9.849725e-1 9.849725e-1
5.6326215e1 1.2132635e2 9.822972e-1 9.822972e-1
5.6938452e1 1.2132635e2 9.794038e-1 9.794038e-1
5.755069e1 1.2132635e2 9.76292e-1 9.76292e-1
5.8162927e1 1.2132635e2 9.729619e-1 9.729619e-1
5.8775165e1 1.2132635e2 9.694138e-1 9.694138e-1
5.9387402e1 1.2132635e2 9.656476e-1 9.656476e-1
5.999964e1 1.2132635e2 9.616637e-1 9.616637e-1

3.0e1 1.2734674e2 9.032753e-1 9.032753e-1
3.0612238e1 1.2734674e2 9.099287e-1 9.099287e-1
3.1224475e1 1.2734674e2 9.163638e-1 9.163638e-1
3.1836713e1 1.2734674e2 9.22581e-1 9.22581e-1
3.244895e1 1.2734674e2 9.285796e-1 9.285796e-1
3.3061188e1 1.2734674e2 9.343602e-1 9.343602e-1
3.3673425e1 1.2734674e2 9.399228e-1 9.399228e-1
3.4285663e1 1.2734674e2 9.45267e-1 9.45267e-1
3.48979e1 1.2734674e2 9.503935e-1 9.503935e-1
3.5510138e1 1.2734674e2 9.553015e-1 9.553015e-1
3.6122375e1 1.2734674e2 9.599913e-1 9.599913e-1
3.6734613e1 1.2734674e2 9.644632e-1 9.644632e-1
3.734685e1 1.2734674e2 9.687164e-1 9.687164e-1
3.7959088e1 1.2734674e2 9.727522e-1 9.727522e-1
3.8571326e1 1.2734674e2 9.765692e-1 9.765692e-1
3.9183563e1 1.2734674e2 9.801685e-1 9.801685e-1
3.9795801e1 1.2734674e2 9.835495e-1 9.835495e-1
4.0408038e1 1.2734674e2 9.867125e-1 9.867125e-1
4.1020276e1 1.2734674e2 9.896571e-1 9.896571e-1
4.1632513e1 1.2734674e2 9.923836e-1 9.923836e-1
4.2244751e1 1.2734674e2 9.948918e-1 9.948918e-1
4.2856989e1 1.2734674e2 9.971822e-1 9.971822e-1
4.3469226e1 1.2734674e2 9.992542e-1 9.992542e-1
4.4081464e1 1.2734674e2 1.001108e0 1.001108e0
4.4693701e1 1.2734674e2 1.0027438e0 1.0027438e0
4.5305939e1 1.2734674e2 1.0041617e0 1.0041617e0
4.5918176e1 1.2734674e2 1.0053612e0 1.0053612e0
4.6530414e1 1.2734674e2 1.0063423e0 1.0063423e0
4.7142651e1 1.2734674e2 1.0071053e0 1.0071053e0
4.7754889e1 1.2734674e2 1.0076506e0 1.0076506e0
4.8367126e1 1.2734674e2 1.0079776e0 1.0079776e0
4.8979364e1 1.2734674e2 1.008086e0 1.008086e0
4.9591602e1 1.2734674e2 1.0079765e0 1.0079765e0
5.0203839e1 1.2734674e2 1.007649e0 1.007649e0
5.0816077e1 1.2734674e2 1.0071031e0 1.0071031e0
5.1428314e1 1.2734674e2 1.0063388e0 1.0063388e0
5.2040552e1 1.2734674e2 1.0053568e0 1.0053568e0
5.265279e1 1.2734674e2 1.0041568e0 1.0041568e0
5.3265027e1 1.2734674e2 1.0027383e0 1.0027383e0
5.3877264e1 1.2734674e2 1.0011018e0 1.0011018e0
5.4489502e1 1.2734674e2 9.99247e-1 9.99247e-1
5.510174e1 1.2734674e2 9.97174e-1 9.97174e-1
5.5713977e1 1.2734674e2 9.948833e-1 9.948833e-1
5.6326215e1 1.2734674e2 9.92374e-1 9.92374e-1
5.6938452e1 1.2734674e2 9.896469e-1 9.896469e-1
5.755069e1 1.2734674e2 9.867014e-1 9.867014e-1
5.8162927e1 1.2734674e2 9.835374e-1 9.835374e-1
5.8775165e1 1.2734674e2 9.801556e-1 9.801556e-1
5.9387402e1 1.2734674e2 9.765555e-1 9.765555e-1
5.999964e1 1.2734674e2 9.727379e-1 9.727379e-1

3.0e1 1.3336713e2 9.032321e-1 9.032321e-1
3.0612238e1 1.3336713e2 9.100517e-1 9.100517e-1
3.1224475e1 1.3336713e2 9.166531e-1 9.166531e-1
3.1836713e1 1.3336713e2 9.230365e-1 9.230365e-1
3.244895e1 1.3336713e2 9.292012e-1 9.292012e-1
3.3061188e1 1.3336713e2 9.351482e-1 9.351482e-1
3.3673425e1 1.3336713e2 9.408769e-1 9.408769e-1
3.4285663e1 1.3336713e2 9.463875e-1 9.463875e-1
3.48979e1 1.3336713e2 9.516801e-1 9.516801e-1
3.5510138e1 1.3336713e2 9.567543e-1 9.567543e-1
3.6122375e1 1.3336713e2 9.616104e-1 9.616104e-1
3.6734613e1 1.3336713e2 9.662485e-1 9.662485e-1
3.734685e1 1.3336713e2 9.70668e-1 9.70668e-1
3.7959088e1 1.3336713e2 9.7487e-1 9.7487e-1
3.8571326e1 1.3336713e2 9.788531e-1 9.788531e-1
3.9183563e1 1.3336713e2 9.826187e-1 9.826187e-1
3.9795801e1 1.3336713e2 9.86166e-1 9.86166e-1
4.0408038e1 1.3336713e2 9.894951e-1 9.894951e-1
4.1020276e1 1.3336713e2 9.926062e-1 9.926062e-1
4.1632513e1 1.3336713e2 9.954987e-1 9.954987e-1
4.2244751e1 1.3336713e2 9.981732e-1 9.981732e-1
4.2856989e1 1.3336713e2 1.0006299e0 1.0006299e0
4.3469226e1 1.3336713e2 1.002868e0 1.002868e0
4.4081464e1 1.3336713e2 1.0048882e0 1.0048882e0
4.4693701e1 1.3336713e2 1.0066902e0 1.0066902e0
4.5305939e1 1.3336713e2 1.0082744e0 1.0082744e0
4.5918176e1 1.3336713e2 1.00964e0 1.00964e0
4.6530414e1 1.3336713e2 1.0107874e0 1.0107874e0
4.7142651e1 1.3336713e2 1.0117166e0 1.0117166e0
4.7754889e1 1.3336713e2 1.0124281e0 1.0124281e0
4.8367126e1 1.3336713e2 1.0129213e0 1.0129213e0
4.8979364e1 1.3336713e2 1.013196e0 1.013196e0
4.9591602e1 1.3336713e2 1.0132527e0 1.0132527e0
5.0203839e1 1.3336713e2 1.0130914e0 1.0130914e0
5.0816077e1 1.3336713e2 1.0127118e0 1.0127118e0
5.1428314e1 1.3336713e2 1.0121138e0 1.0121138e0
5.2040552e1 1.3336713e2 1.0112979e0 1.0112979e0
5.265279e1 1.3336713e2 1.0102641e0 1.0102641e0
5.3265027e1 1.3336713e2 1.009012e0 1.009012e0
5.3877264e1 1.3336713e2 1.0075417e0 1.0075417e0
5.4489502e1 1.3336713e2 1.0058531e0 1.0058531e0
5.510174e1 1.3336713e2 1.0039464e0 1.0039464e0
5.5713977e1 1.3336713e2 1.0018217e0 1.0018217e0
5.6326215e1 1.3336713e2 9.994788e-1 9.994788e-1
5.6938452e1 1.3336713e2 9.969179e-1 9.969179e-1
5.755069e1 1.3336713e2 9.941386e-1 9.941386e-1
5.8162927e1 1.3336713e2 9.91141e-1 9.91141e-1
5.8775165e1 1.3336713e2 9.879253e-1 9.879253e-1
5.9387402e1 1.3336713e2 9.844916e-1 9.844916e-1
5.999964e1 1.3336713e2 9.808401e-1 9.808401e-1

3.0e1 1.3938751e2 9.002168e-1 9.002168e-1
3.0612238e1 1.3938751e2 9.072028e-1 9.072028e-1
3.1224475e1 1.3938751e2 9.139703e-1 9.139703e-1
3.1836713e1 1.3938751e2 9.2052e-1 9.2052e-1
3.244895e1 1.3938751e2 9.268509e-1 9.268509e-1
3.3061188e1 1.3938751e2 9.329642e-1 9.329642e-1
3.3673425e1 1.3938751e2 9.388591e-1 9.388591e-1
3.4285663e1 1.3938751e2 9.44536e-1 9.44536e-1
3.48979e1 1.3938751e2 9.499948e-1 9.499948e-1
3.5510138e1 1.3938751e2 9.552353e-1 9.552353e-1
3.6122375e1 1.3938751e2 9.602576e-1 9.602576e-1
3.6734613e1 1.3938751e2 9.65062e-1 9.65062e-1
3.734685e1 1.3938751e2 9.696477e-1 9.696477e-1
3.7959088e1 1.3938751e2 9.74016e-1 9.74016e-1
3.8571326e1 1.3938751e2 9.781653e-1 9.781653e-1
3.9183563e1 1.3938751e2 9.82097e-1 9.82097e-1
3.9795801e1 1.3938751e2 9.858105e-1 9.858105e-1
4.0408038e1 1.3938751e2 9.893059e-1 9.893059e-1
4.1020276e1 1.3938751e2 9.925832e-1 9.925832e-1
4.1632513e1 1.3938751e2 9.95642e-1 9.95642e-1
4.2244751e1 1.3938751e2 9.984828e-1 9.984828e-1
4.2856989e1 1.3938751e2 1.0011055e0 1.0011055e0
4.3469226e1 1.3938751e2 1.00351e0 1.00351e0
4.4081464e1 1.3938751e2 1.0056963e0 1.0056963e0
4.4693701e1 1.3938751e2 1.0076646e0 1.0076646e0
4.5305939e1 1.3938751e2 1.009415e0 1.009415e0
4.5918176e1 1.3938751e2 1.010947e0 1.010947e0
4.6530414e1 1.3938751e2 1.0122604e0 1.0122604e0
4.7142651e1 1.3938751e2 1.0133559e0 1.0133559e0
4.7754889e1 1.3938751e2 1.0142337e0 1.0142337e0
4.8367126e1 1.3938751e2 1.0148932e0 1.0148932e0
4.8979364e1 1.3938751e2 1.015334e0 1.015334e0
4.9591602e1 1.3938751e2 1.015557e0 1.015557e0
5.0203839e1 1.3938751e2 1.015562e0 1.015562e0
5.0816077e1 1.3938751e2 1.0153485e0 1.0153485e0
5.1428314e1 1.3938751e2 1.0149168e0 1.0149168e0
5.2040552e1 1.3938751e2 1.0142671e0 1.0142671e0
5.265279e1 1.3938751e2 1.0133997e0 1.0133997e0
5.3265027e1 1.3938751e2 1.0123137e0 1.0123137e0
5.3877264e1 1.3938751e2 1.0110095e0 1.0110095e0
5.4489502e1 1.3938751e2 1.0094873e0 1.0094873e0
5.510174e1 1.3938751e2 1.0077469e0 1.0077469e0
5.5713977e1 1.3938751e2 1.0057884e0 1.0057884e0
5.6326215e1 1.3938751e2 1.0036116e0 1.0036116e0
5.6938452e1 1.3938751e2 1.001217e0 1.001217e0
5.755069e1 1.3938751e2 9.986038e-1 9.986038e-1
5.8162927e1 1.3938751e2 9.957726e-1 9.957726e-1
5.8775165e1 1.3938751e2 9.927231e-1 9.927231e-1
5.9387402e1 1.3938751e2 9.894556e-1 9.894556e-1
5.999964e1 1.3938751e2 9.859703e-1 9.859703e-1

3.0e1 1.454079e2 8.942297e-1 8.942297e-1
3.0612238e1 1.454079e2 9.013818e-1 9.013818e-1
3.1224475e1 1.454079e2 9.083157e-1 9.083157e-1
3.1836713e1 1.454079e2 9.150316e-1 9.150316e-1
3.244895e1 1.454079e2 9.215288e-1 9.215288e-1
3.3061188e1 1.454079e2 9.278082e-1 9.278082e-1
3.3673425e1 1.454079e2 9.338695e-1 9.338695e-1
3.4285663e1 1.454079e2 9.397124e-1 9.397124e-1
3.48979e1 1.454079e2 9.453375e-1 9.453375e-1
3.5510138e1 1.454079e2 9.507442e-1 9.507442e-1
3.6122375e1 1.454079e2 9.559328e-1 9.559328e-1
3.6734613e1 1.454079e2 9.609033e-1 9.609033e-1
3.734685e1 1.454079e2 9.656554e-1 9.656554e-1
3.7959088e1 1.454079e2 9.701898e-1 9.701898e-1
3.8571326e1 1.454079e2 9.745053e-1 9.745053e-1
3.9183563e1 1.454079e2 9.786034e-1 9.786034e-1
3.9795801e1 1.454079e2 9.82483e-1 9.82483e-1
4.0408038e1 1.454079e2 9.861447e-1 9.861447e-1
4.1020276e1 1.454079e2 9.895882e-1 9.895882e-1
4.1632513e1 1.454079e2 9.928133e-1 9.928133e-1
4.2244751e1 1.454079e2 9.958203e-1 9.958203e-1
4.2856989e1 1.454079e2 9.986093e-1 9.986093e-1
4.3469226e1 1.454079e2 1.00118e0 1.00118e0
4.4081464e1 1.454079e2 1.0035324e0 1.0035324e0
4.4693701e1 1.454079e2 1.005667e0 1.005667e0
4.5305939e1 1.454079e2 1.0075836e0 1.0075836e0
4.5918176e1 1.454079e2 1.0092818e0 1.0092818e0
4.6530414e1 1.454079e2 1.0107616e0 1.0107616e0
4.7142651e1 1.454079e2 1.0120233e0 1.0120233e0
4.7754889e1 1.454079e2 1.0130673e0 1.0130673e0
4.8367126e1 1.454079e2 1.013893e0 1.013893e0
4.8979364e1 1.454079e2 1.0145001e0 1.0145001e0
4.9591602e1 1.454079e2 1.0148894e0 1.0148894e0
5.0203839e1 1.454079e2 1.0150606e0 1.0150606e0
5.0816077e1 1.454079e2 1.0150133e0 1.0150133e0
5.1428314e1 1.454079e2 1.0147478e0 1.0147478e0
5.2040552e1 1.454079e2 1.0142644e0 1.0142644e0
5.265279e1 1.454079e2 1.0135631e0 1.0135631e0
5.3265027e1 1.454079e2 1.0126434e0 1.0126434e0
5.3877264e1 1.454079e2 1.0115056e0 1.0115056e0
5.4489502e1 1.454079e2 1.0101495e0 1.0101495e0
5.510174e1 1.454079e2 1.0085753e0 1.0085753e0
5.5713977e1 1.454079e2 1.006783e0 1.006783e0
5.6326215e1 1.454079e2 1.0047725e0 1.0047725e0
5.6938452e1 1.454079e2 1.0025441e0 1.0025441e0
5.755069e1 1.454079e2 1.0000972e0 1.0000972e0
5.8162927e1 1.454079e2 9.974321e-1 9.974321e-1
5.8775165e1 1.454079e2 9.94549e-1 9.94549e-1
5.9387402e1 1.454079e2 9.914476e-1 9.914476e-1
5.999964e1 1.454079e2 9.881287e-1 9.881287e-1

3.0e1 1.5142828e2 8.852702e-1 8.852702e-1
3.0612238e1 1.5142828e2 8.925885e-1 8.925885e-1
3.1224475e1 1.5142828e2 8.996886e-1 8.996886e-1
3.1836713e1 1.5142828e2 9.065707e-1 9.065707e-1
3.244895e1 1.5142828e2 9.132341e-1 9.132341e-1
3.3061188e1 1.5142828e2 9.196797e-1 9.196797e-1
3.3673425e1 1.5142828e2 9.259073e-1 9.259073e-1
3.4285663e1 1.5142828e2 9.319165e-1 9.319165e-1
3.48979e1 1.5142828e2 9.377078e-1 9.377078e-1
3.5510138e1 1.5142828e2 9.432808e-1 9.432808e-1
3.6122375e1 1.5142828e2 9.486356e-1 9.486356e-1
3.6734613e1 1.5142828e2 9.537724e-1 9.537724e-1
3.734685e1 1.5142828e2 9.586905e-1 9.586905e-1
3.7959088e1 1.5142828e2 9.633913e-1 9.633913e-1
3.8571326e1 1.5142828e2 9.678731e-1 9.678731e-1
3.9183563e1 1.5142828e2 9.721373e-1 9.721373e-1
3.9795801e1 1.5142828e2 9.761833e-1 9.761833e-1
4.0408038e1 1.5142828e2 9.800111e-1 9.800111e-1
4.1020276e1 1.5142828e2 9.836209e-1 9.836209e-1
4.1632513e1 1.5142828e2 9.870122e-1 9.870122e-1
4.2244751e1 1.5142828e2 9.901854e-1 9.901854e-1
4.2856989e1 1.5142828e2 9.931406e-1 9.931406e-1
4.3469226e1 1.5142828e2 9.958775e-1 9.958775e-1
4.4081464e1 1.5142828e2 9.983963e-1 9.983963e-1
4.4693701e1 1.5142828e2 1.000697e0 1.000697e0
4.5305939e1 1.5142828e2 1.00278e0 1.00278e0
4.5918176e1 1.5142828e2 1.0046443e0 1.0046443e0
4.6530414e1 1.5142828e2 1.0062903e0 1.0062903e0
4.7142651e1 1.5142828e2 1.0077184e0 1.0077184e0
4.7754889e1 1.5142828e2 1.0089285e0 1.0089285e0
4.8367126e1 1.5142828e2 1.0099205e0 1.0099205e0
4.8979364e1 1.5142828e2 1.0106938e0 1.0106938e0
4.9591602e1 1.5142828e2 1.0112492e0 1.0112492e0
5.0203839e1 1.5142828e2 1.0115866e0 1.0115866e0
5.0816077e1 1.5142828e2 1.0117056e0 1.0117056e0
5.1428314e1 1.5142828e2 1.0116064e0 1.0116064e0
5.2040552e1 1.5142828e2 1.0112892e0 1.0112892e0
5.265279e1 1.5142828e2 1.0107542e0 1.0107542e0
5.3265027e1 1.5142828e2 1.0100008e0 1.0100008e0
5.3877264e1 1.5142828e2 1.0090291e0 1.0090291e0
5.4489502e1 1.5142828e2 1.0078392e0 1.0078392e0
5.510174e1 1.5142828e2 1.0064313e0 1.0064313e0
5.5713977e1 1.5142828e2 1.0048053e0 1.0048053e0
5.6326215e1 1.5142828e2 1.002961e0 1.002961e0
5.6938452e1 1.5142828e2 1.0008989e0 1.0008989e0
5.755069e1 1.5142828e2 9.986182e-1 9.986182e-1
5.8162927e1 1.5142828e2 9.961194e-1 9.961194e-1
5.8775165e1 1.5142828e2 9.934024e-1 9.934024e-1
5.9387402e1 1.5142828e2 9.904672e-1 9.904672e-1
5.999964e1 1.5142828e2 9.873146e-1 9.873146e-1

3.0e1 1.5744867e2 8.733388e-1 8.733388e-1
3.0612238e1 1.5744867e2 8.808232e-1 8.808232e-1
3.1224475e1 1.5744867e2 8.880896e-1 8.880896e-1
3.1836713e1 1.5744867e2 8.95138e-1 8.95138e-1
3.244895e1 1.5744867e2 9.019676e-1 9.019676e-1
3.3061188e1 1.5744867e2 9.085796e-1 9.085796e-1
3.3673425e1 1.5744867e2 9.149733e-1 9.149733e-1
3.4285663e1 1.5744867e2 9.211487e-1 9.211487e-1
3.48979e1 1.5744867e2 9.271063e-1 9.271063e-1
3.5510138e1 1.5744867e2 9.328455e-1 9.328455e-1
3.6122375e1 1.5744867e2 9.383665e-1 9.383665e-1
3.6734613e1 1.5744867e2 9.436696e-1 9.436696e-1
3.734685e1 1.5744867e2 9.48754e-1 9.48754e-1
3.7959088e1 1.5744867e2 9.536209e-1 9.536209e-1
3.8571326e1 1.5744867e2 9.582689e-1 9.582689e-1
3.9183563e1 1.5744867e2 9.626994e-1 9.626994e-1
3.9795801e1 1.5744867e2 9.669116e-1 9.669116e-1
4.0408038e1 1.5744867e2 9.709058e-1 9.709058e-1
4.1020276e1 1.5744867e2 9.746817e-1 9.746817e-1
4.1632513e1 1.5744867e2 9.782391e-1 9.782391e-1
4.2244751e1 1.5744867e2 9.815787e-1 9.815787e-1
4.2856989e1 1.5744867e2 9.847002e-1 9.847002e-1
4.3469226e1 1.5744867e2 9.876033e-1 9.876033e-1
4.4081464e1 1.5744867e2 9.902882e-1 9.902882e-1
4.4693701e1 1.5744867e2 9.927553e-1 9.927553e-1
4.5305939e1 1.5744867e2 9.950044e-1 9.950044e-1
4.5918176e1 1.5744867e2 9.97035e-1 9.97035e-1
4.6530414e1 1.5744867e2 9.988472e-1 9.988472e-1
4.7142651e1 1.5744867e2 1.0004414e0 1.0004414e0
4.7754889e1 1.5744867e2 1.001818e0 1.001818e0
4.8367126e1 1.5744867e2 1.002976e0 1.002976e0
4.8979364e1 1.5744867e2 1.0039157e0 1.0039157e0
4.9591602e1 1.5744867e2 1.0046373e0 1.0046373e0
5.0203839e1 1.5744867e2 1.005141e0 1.005141e0
5.0816077e1 1.5744867e2 1.0054263e0 1.0054263e0
5.1428314e1 1.5744867e2 1.0054933e0 1.0054933e0
5.2040552e1 1.5744867e2 1.0053424e0 1.0053424e0
5.265279e1 1.5744867e2 1.0049734e0 1.0049734e0
5.3265027e1 1.5744867e2 1.0043863e0 1.0043863e0
5.3877264e1 1.5744867e2 1.003581e0 1.003581e0
5.4489502e1 1.5744867e2 1.0025574e0 1.0025574e0
5.510174e1 1.5744867e2 1.0013156e0 1.0013156e0
5.5713977e1 1.5744867e2 9.998558e-1 9.998558e-1
5.6326215e1 1.5744867e2 9.981778e-1 9.981778e-1
5.6938452e1 1.5744867e2 9.962819e-1 9.962819e-1
5.755069e1 1.5744867e2 9.941675e-1 9.941675e-1
5.8162927e1 1.5744867e2 9.918349e-1 9.918349e-1
5.8775165e1 1.5744867e2 9.89284e-1 9.89284e-1
5.9387402e1 1.5744867e2 9.865152e-1 9.865152e-1
5.999964e1 1.5744867e2 9.835287e-1 9.835287e-1

3.0e1 1.6346906e2 8.58435e-1 8.58435e-1
3.0612238e1 1.6346906e2 8.66086e-1 8.66086e-1
3.1224475e1 1.6346906e2 8.735185e-1 8.735185e-1
3.1836713e1 1.6346906e2 8.80733e-1 8.80733e-1
3.244895e1 1.6346906e2 8.877289e-1 8.877289e-1
3.3061188e1 1.6346906e2 8.94507e-1 8.94507e-1
3.3673425e1 1.6346906e2 9.01067e-1 9.01067e-1
3.4285663e1 1.6346906e2 9.074086e-1 9.074086e-1
3.48979e1 1.6346906e2 9.135326e-1 9.135326e-1
3.5510138e1 1.6346906e2 9.194379e-1 9.194379e-1
3.6122375e1 1.6346906e2 9.251253e-1 9.251253e-1
3.6734613e1 1.6346906e2 9.305945e-1 9.305945e-1
3.734685e1 1.6346906e2 9.358452e-1 9.358452e-1
3.7959088e1 1.6346906e2 9.408783e-1 9.408783e-1
3.8571326e1 1.6346906e2 9.456926e-1 9.456926e-1
3.9183563e1 1.6346906e2 9.502893e-1 9.502893e-1
3.9795801e1 1.6346906e2 9.546677e-1 9.546677e-1
4.0408038e1 1.6346906e2 9.588281e-1 9.588281e-1
4.1020276e1 1.6346906e2 9.627702e-1 9.627702e-1
4.1632513e1 1.6346906e2 9.66494e-1 9.66494e-1
4.2244751e1 1.6346906e2 9.699997e-1 9.699997e-1
4.2856989e1 1.6346906e2 9.732875e-1 9.732875e-1
4.3469226e1 1.6346906e2 9.763568e-1 9.763568e-1
4.4081464e1 1.6346906e2 9.79208e-1 9.79208e-1
4.4693701e1 1.6346906e2 9.818413e-1 9.818413e-1
4.5305939e1 1.6346906e2 9.842566e-1 9.842566e-1
4.5918176e1 1.6346906e2 9.864536e-1 9.864536e-1
4.6530414e1 1.6346906e2 9.88432e-1 9.88432e-1
4.7142651e1 1.6346906e2 9.901924e-1 9.901924e-1
4.7754889e1 1.6346906e2 9.917351e-1 9.917351e-1
4.8367126e1 1.6346906e2 9.930595e-1 9.930595e-1
4.8979364e1 1.6346906e2 9.941653e-1 9.941653e-1
4.9591602e1 1.6346906e2 9.950533e-1 9.950533e-1
5.0203839e1 1.6346906e2 9.957231e-1 9.957231e-1
5.0816077e1 1.6346906e2 9.961746e-1 9.961746e-1
5.1428314e1 1.6346906e2 9.964078e-1 9.964078e-1
5.2040552e1 1.6346906e2 9.964232e-1 9.964232e-1
5.265279e1 1.6346906e2 9.962206e-1 9.962206e-1
5.3265027e1 1.6346906e2 9.957996e-1 9.957996e-1
5.3877264e1 1.6346906e2 9.951604e-1 9.951604e-1
5.4489502e1 1.6346906e2 9.94303e-1 9.94303e-1
5.510174e1 1.6346906e2 9.932275e-1 9.932275e-1
5.5713977e1 1.6346906e2 9.91934e-1 9.91934e-1
5.6326215e1 1.6346906e2 9.904222e-1 9.904222e-1
5.6938452e1 1.6346906e2 9.886925e-1 9.886925e-1
5.755069e1 1.6346906e2 9.867444e-1 9.867444e-1
5.8162927e1 1.6346906e2 9.84578e-1 9.84578e-1
5.8775165e1 1.6346906e2 9.821935e-1 9.821935e-1
5.9387402e1 1.6346906e2 9.795908e-1 9.795908e-1
5.999964e1 1.6346906e2 9.767705e-1 9.767705e-1

3.0e1 1.6948944e2 8.405594e-1 8.405594e-1
3.0612238e1 1.6948944e2 8.483765e-1 8.483765e-1
3.1224475e1 1.6948944e2 8.559752e-1 8.559752e-1
3.1836713e1 1.6948944e2 8.63356e-1 8.63356e-1
3.244895e1 1.6948944e2 8.70518e-1 8.70518e-1
3.3061188e1 1.6948944e2 8.774625e-1 8.774625e-1
3.3673425e1 1.6948944e2 8.841887e-1 8.841887e-1
3.4285663e1 1.6948944e2 8.906966e-1 8.906966e-1
3.48979e1 1.6948944e2 8.969867e-1 8.969867e-1
3.5510138e1 1.6948944e2 9.030583e-1 9.030583e-1
3.6122375e1 1.6948944e2 9.089117e-1 9.089117e-1
3.6734613e1 1.6948944e2 9.145473e-1 9.145473e-1
3.734685e1 1.6948944e2 9.199641e-1 9.199641e-1
3.7959088e1 1.6948944e2 9.251636e-1 9.251636e-1
3.8571326e1 1.6948944e2 9.30144e-1 9.30144e-1
3.9183563e1 1.6948944e2 9.34907e-1 9.34907e-1
3.9795801e1 1.6948944e2 9.394518e-1 9.394518e-1
4.0408038e1 1.6948944e2 9.437784e-1 9.437784e-1
4.1020276e1 1.6948944e2 9.478868e-1 9.478868e-1
4.1632513e1 1.6948944e2 9.517767e-1 9.517767e-1
4.2244751e1 1.6948944e2 9.554486e-1 9.554486e-1
4.2856989e1 1.6948944e2 9.589026e-1 9.589026e-1
4.3469226e1 1.6948944e2 9.621382e-1 9.621382e-1
4.4081464e1 1.6948944e2 9.651556e-1 9.651556e-1
4.4693701e1 1.6948944e2 9.679552e-1 9.679552e-1
4.5305939e1 1.6948944e2 9.705368e-1 9.705368e-1
4.5918176e1 1.6948944e2 9.729e-1 9.729e-1
4.6530414e1 1.6948944e2 9.750446e-1 9.750446e-1
4.7142651e1 1.6948944e2 9.769713e-1 9.769713e-1
4.7754889e1 1.6948944e2 9.786801e-1 9.786801e-1
4.8367126e1 1.6948944e2 9.801707e-1 9.801707e-1
4.8979364e1 1.6948944e2 9.814429e-1 9.814429e-1
4.9591602e1 1.6948944e2 9.82497e-1 9.82497e-1
5.0203839e1 1.6948944e2 9.833331e-1 9.833331e-1
5.0816077e1 1.6948944e2 9.839508e-1 9.839508e-1
5.1428314e1 1.6948944e2 9.843503e-1 9.843503e-1
5.2040552e1 1.6948944e2 9.845319e-1 9.845319e-1
5.265279e1 1.6948944e2 9.844954e-1 9.844954e-1
5.3265027e1 1.6948944e2 9.842407e-1 9.842407e-1
5.3877264e1 1.6948944e2 9.837677e-1 9.837677e-1
5.4489502e1 1.6948944e2 9.830766e-1 9.830766e-1
5.510174e1 1.6948944e2 9.821674e-1 9.821674e-1
5.5713977e1 1.6948944e2 9.8104e-1 9.8104e-1
5.6326215e1 1.6948944e2 9.796945e-1 9.796945e-1
5.6938452e1 1.6948944e2 9.781311e-1 9.781311e-1
5.755069e1 1.6948944e2 9.763492e-1 9.763492e-1
5.8162927e1 1.6948944e2 9.743489e-1 9.743489e-1
5.8775165e1 1.6948944e2 9.721306e-1 9.721306e-1
5.9387402e1 1.6948944e2 9.696942e-1 9.696942e-1
5.999964e1 1.6948944e2 9.670403e-1 9.670403e-1

3.0e1 1.7550983e2 8.197119e-1 8.197119e-1
3.0612238e1 1.7550983e2 8.276953e-1 8.276953e-1
3.1224475e1 1.7550983e2 8.354604e-1 8.354604e-1
3.1836713e1 1.7550983e2 8.430074e-1 8.430074e-1
3.244895e1 1.7550983e2 8.503357e-1 8.503357e-1
3.3061188e1 1.7550983e2 8.574463e-1 8.574463e-1
3.3673425e1 1.7550983e2 8.643387e-1 8.643387e-1
3.4285663e1 1.7550983e2 8.710129e-1 8.710129e-1
3.48979e1 1.7550983e2 8.774692e-1 8.774692e-1
3.5510138e1 1.7550983e2 8.83707e-1 8.83707e-1
3.6122375e1 1.7550983e2 8.897267e-1 8.897267e-1
3.6734613e1 1.7550983e2 8.955286e-1 8.955286e-1
3.734685e1 1.7550983e2 9.011116e-1 9.011116e-1
3.7959088e1 1.7550983e2 9.064772e-1 9.064772e-1
3.8571326e1 1.7550983e2 9.11624e-1 9.11624e-1
3.9183563e1 1.7550983e2 9.165532e-1 9.165532e-1
3.9795801e1 1.7550983e2 9.21264e-1 9.21264e-1
4.0408038e1 1.7550983e2 9.25757e-1 9.25757e-1
4.1020276e1 1.7550983e2 9.300316e-1 9.300316e-1
4.1632513e1 1.7550983e2 9.340877e-1 9.340877e-1
4.2244751e1 1.7550983e2 9.37926e-1 9.37926e-1
4.2856989e1 1.7550983e2 9.415462e-1 9.415462e-1
4.3469226e1 1.7550983e2 9.44948e-1 9.44948e-1
4.4081464e1 1.7550983e2 9.481317e-1 9.481317e-1
4.4693701e1 1.7550983e2 9.510974e-1 9.510974e-1
4.5305939e1 1.7550983e2 9.538452e-1 9.538452e-1
4.5918176e1 1.7550983e2 9.563745e-1 9.563745e-1
4.6530414e1 1.7550983e2 9.586855e-1 9.586855e-1
4.7142651e1 1.7550983e2 9.607784e-1 9.607784e-1
4.7754889e1 1.7550983e2 9.626535e-1 9.626535e-1
4.8367126e1 1.7550983e2 9.643105e-1 9.643105e-1
4.8979364e1 1.7550983e2 9.657487e-1 9.657487e-1
4.9591602e1 1.7550983e2 9.66969e-1 9.66969e-1
5.0203839e1 1.7550983e2 9.679715e-1 9.679715e-1
5.0816077e1 1.7550983e2 9.687553e-1 9.687553e-1
5.1428314e1 1.7550983e2 9.69321e-1 9.69321e-1
5.2040552e1 1.7550983e2 9.696689e-1 9.696689e-1
5.265279e1 1.7550983e2 9.697987e-1 9.697987e-1
5.3265027e1 1.7550983e2 9.697102e-1 9.697102e-1
5.3877264e1 1.7550983e2 9.694035e-1 9.694035e-1
5.4489502e1 1.7550983e2 9.688786e-1 9.688786e-1
5.510174e1 1.7550983e2 9.681355e-1 9.681355e-1
5.5713977e1 1.7550983e2 9.671745e-1 9.671745e-1
5.6326215e1 1.7550983e2 9.659952e-1 9.659952e-1
5.6938452e1 1.7550983e2 9.64598e-1 9.64598e-1
5.755069e1 1.7550983e2 9.629822e-1 9.629822e-1
5.8162927e1 1.7550983e2 9.611484e-1 9.611484e-1
5.8775165e1 1.7550983e2 9.590962e-1 9.590962e-1
5.9387402e1 1.7550983e2 9.56826e-1 9.56826e-1
5.999964e1 1.7550983e2 9.543384e-1 9.543384e-1

3.0e1 1.8153021e2 7.958916e-1 7.958916e-1
3.0612238e1 1.8153021e2 8.040411e-1 8.040411e-1
3.1224475e1 1.8153021e2 8.119724e-1 8.119724e-1
3.1836713e1 1.8153021e2 8.196857e-1 8.196857e-1
3.244895e1 1.8153021e2 8.271802e-1 8.271802e-1
3.3061188e1 1.8153021e2 8.344571e-1 8.344571e-1
3.3673425e1 1.8153021e2 8.415157e-1 8.415157e-1
3.4285663e1 1.8153021e2 8.48356e-1 8.48356e-1
3.48979e1 1.8153021e2 8.549786e-1 8.549786e-1
3.5510138e1 1.8153021e2 8.613828e-1 8.613828e-1
3.6122375e1 1.8153021e2 8.675687e-1 8.675687e-1
3.6734613e1 1.8153021e2 8.735367e-1 8.735367e-1
3.734685e1 1.8153021e2 8.79286e-1 8.79286e-1
3.7959088e1 1.8153021e2 8.84818e-1 8.84818e-1
3.8571326e1 1.8153021e2 8.901308e-1 8.901308e-1
3.9183563e1 1.8153021e2 8.952263e-1 8.952263e-1
3.9795801e1 1.8153021e2 9.001035e-1 9.001035e-1
4.0408038e1 1.8153021e2 9.047626e-1 9.047626e-1
4.1020276e1 1.8153021e2 9.092033e-1 9.092033e-1
4.1632513e1 1.8153021e2 9.134258e-1 9.134258e-1
4.2244751e1 1.8153021e2 9.174303e-1 9.174303e-1
4.2856989e1 1.8153021e2 9.212167e-1 9.212167e-1
4.3469226e1 1.8153021e2 9.247847e-1 9.247847e-1
4.4081464e1 1.8153021e2 9.281346e-1 9.281346e-1
4.4693701e1 1.8153021e2 9.312666e-1 9.312666e-1
4.5305939e1 1.8153021e2 9.341806e-1 9.341806e-1
4.5918176e1 1.8153021e2 9.368762e-1 9.368762e-1
4.6530414e1 1.8153021e2 9.393533e-1 9.393533e-1
4.7142651e1 1.8153021e2 9.416125e-1 9.416125e-1
4.7754889e1 1.8153021e2 9.436539e-1 9.436539e-1
4.8367126e1 1.8153021e2 9.45477e-1 9.45477e-1
4.8979364e1 1.8153021e2 9.470816e-1 9.470816e-1
4.9591602e1 1.8153021e2 9.484682e-1 9.484682e-1
5.0203839e1 1.8153021e2 9.496367e-1 9.496367e-1
5.0816077e1 1.8153021e2 9.505869e-1 9.505869e-1
5.1428314e1 1.8153021e2 9.513188e-1 9.513188e-1
5.2040552e1 1.8153021e2 9.518329e-1 9.518329e-1
5.265279e1 1.8153021e2 9.521289e-1 9.521289e-1
5.3265027e1 1.8153021e2 9.522067e-1 9.522067e-1
5.3877264e1 1.8153021e2 9.520662e-1 9.520662e-1
5.4489502e1 1.8153021e2 9.517076e-1 9.517076e-1
5.510174e1 1.8153021e2 9.511307e-1 9.511307e-1
5.5713977e1 1.8153021e2 9.503358e-1 9.503358e-1
5.6326215e1 1.8153021e2 9.493228e-1 9.493228e-1
5.6938452e1 1.8153021e2 9.480919e-1 9.480919e-1
5.755069e1 1.8153021e2 9.466423e-1 9.466423e-1
5.8162927e1 1.8153021e2 9.449747e-1 9.449747e-1
5.8775165e1 1.8153021e2 9.430888e-1 9.430888e-1
5.9387402e1 1.8153021e2 9.40985e-1 9.40985e-1
5.999964e1 1.8153021e2 9.386633e-1 9.386633e-1

3.0e1 1.875506e2 7.690994e-1 7.690994e-1
3.0612238e1 1.875506e2 7.774152e-1 7.774152e-1
3.1224475e1 1.875506e2 7.855127e-1 7.855127e-1
3.1836713e1 1.875506e2 7.933922e-1 7.933922e-1
3.244895e1 1.875506e2 8.01053e-1 8.01053e-1
3.3061188e1 1.875506e2 8.084961e-1 8.084961e-1
3.3673425e1 1.875506e2 8.15721e-1 8.15721e-1
3.4285663e1 1.875506e2 8.227275e-1 8.227275e-1
3.48979e1 1.875506e2 8.295164e-1 8.295164e-1
3.5510138e1 1.875506e2 8.360867e-1 8.360867e-1
3.6122375e1 1.875506e2 8.42439e-1 8.42439e-1
3.6734613e1 1.875506e2 8.485732e-1 8.485732e-1
3.734685e1 1.875506e2 8.544887e-1 8.544887e-1
3.7959088e1 1.875506e2 8.601868e-1 8.601868e-1
3.8571326e1 1.875506e2 8.65666e-1 8.65666e-1
3.9183563e1 1.875506e2 8.709277e-1 8.709277e-1
3.9795801e1 1.875506e2 8.75971e-1 8.75971e-1
4.0408038e1 1.875506e2 8.807964e-1 8.807964e-1
4.1020276e1 1.875506e2 8.854034e-1 8.854034e-1
4.1632513e1 1.875506e2 8.897922e-1 8.897922e-1
4.2244751e1 1.875506e2 8.939629e-1 8.939629e-1
4.2856989e1 1.875506e2 8.979155e-1 8.979155e-1
4.3469226e1 1.875506e2 9.016498e-1 9.016498e-1
4.4081464e1 1.875506e2 9.05166e-1 9.05166e-1
4.4693701e1 1.875506e2 9.084642e-1 9.084642e-1
4.5305939e1 1.875506e2 9.115445e-1 9.115445e-1
4.5918176e1 1.875506e2 9.144063e-1 9.144063e-1
4.6530414e1 1.875506e2 9.170496e-1 9.170496e-1
4.7142651e1 1.875506e2 9.194751e-1 9.194751e-1
4.7754889e1 1.875506e2 9.216827e-1 9.216827e-1
4.8367126e1 1.875506e2 9.23672e-1 9.23672e-1
4.8979364e1 1.875506e2 9.254428e-1 9.254428e-1
4.9591602e1 1.875506e2 9.269955e-1 9.269955e-1
5.0203839e1 1.875506e2 9.283304e-1 9.283304e-1
5.0816077e1 1.875506e2 9.294469e-1 9.294469e-1
5.1428314e1 1.875506e2 9.30345e-1 9.30345e-1
5.2040552e1 1.875506e2 9.310252e-1 9.310252e-1
5.265279e1 1.875506e2 9.314876e-1 9.314876e-1
5.3265027e1 1.875506e2 9.317316e-1 9.317316e-1
5.3877264e1 1.875506e2 9.317574e-1 9.317574e-1
5.4489502e1 1.875506e2 9.31565e-1 9.31565e-1
5.510174e1 1.875506e2 9.311543e-1 9.311543e-1
5.5713977e1 1.875506e2 9.305257e-1 9.305257e-1
5.6326215e1 1.875506e2 9.29679e-1 9.29679e-1
5.6938452e1 1.875506e2 9.286142e-1 9.286142e-1
5.755069e1 1.875506e2 9.27331e-1 9.27331e-1
5.8162927e1 1.875506e2 9.258295e-1 9.258295e-1
5.8775165e1 1.875506e2 9.241098e-1 9.241098e-1
5.9387402e1 1.875506e2 9.221721e-1 9.221721e-1
5.999964e1 1.875506e2 9.20017e-1 9.20017e-1

3.0e1 1.9357098e2 7.393352e-1 7.393352e-1
3.0612238e1 1.9357098e2 7.478171e-1 7.478171e-1
3.1224475e1 1.9357098e2 7.56081e-1 7.56081e-1
3.1836713e1 1.9357098e2 7.641266e-1 7.641266e-1
3.244895e1 1.9357098e2 7.719536e-1 7.719536e-1
3.3061188e1 1.9357098e2 7.79563e-1 7.79563e-1
3.3673425e1 1.9357098e2 7.86954e-1 7.86954e-1
3.4285663e1 1.9357098e2 7.941269e-1 7.941269e-1
3.48979e1 1.9357098e2 8.01082e-1 8.01082e-1
3.5510138e1 1.9357098e2 8.078185e-1 8.078185e-1
3.6122375e1 1.9357098e2 8.14337e-1 8.14337e-1
3.6734613e1 1.9357098e2 8.206374e-1 8.206374e-1
3.734685e1 1.9357098e2 8.267192e-1 8.267192e-1
3.7959088e1 1.9357098e2 8.325836e-1 8.325836e-1
3.8571326e1 1.9357098e2 8.382289e-1 8.382289e-1
3.9183563e1 1.9357098e2 8.436569e-1 8.436569e-1
3.9795801e1 1.9357098e2 8.488666e-1 8.488666e-1
4.0408038e1 1.9357098e2 8.53858e-1 8.53858e-1
4.1020276e1 1.9357098e2 8.586314e-1 8.586314e-1
4.1632513e1 1.9357098e2 8.631862e-1 8.631862e-1
4.2244751e1 1.9357098e2 8.675232e-1 8.675232e-1
4.2856989e1 1.9357098e2 8.716422e-1 8.716422e-1
4.3469226e1 1.9357098e2 8.755426e-1 8.755426e-1
4.4081464e1 1.9357098e2 8.79225e-1 8.79225e-1
4.4693701e1 1.9357098e2 8.826895e-1 8.826895e-1
4.5305939e1 1.9357098e2 8.85936e-1 8.85936e-1
4.5918176e1 1.9357098e2 8.889641e-1 8.889641e-1
4.6530414e1 1.9357098e2 8.917735e-1 8.917735e-1
4.7142651e1 1.9357098e2 8.943652e-1 8.943652e-1
4.7754889e1 1.9357098e2 8.967392e-1 8.967392e-1
4.8367126e1 1.9357098e2 8.988947e-1 8.988947e-1
4.8979364e1 1.9357098e2 9.008318e-1 9.008318e-1
4.9591602e1 1.9357098e2 9.025508e-1 9.025508e-1
5.0203839e1 1.9357098e2 9.040518e-1 9.040518e-1
5.0816077e1 1.9357098e2 9.053345e-1 9.053345e-1
5.1428314e1 1.9357098e2 9.06399e-1 9.06399e-1
5.2040552e1 1.9357098e2 9.072453e-1 9.072453e-1
5.265279e1 1.9357098e2 9.07874e-1 9.07874e-1
5.3265027e1 1.9357098e2 9.082841e-1 9.082841e-1
5.3877264e1 1.9357098e2 9.084761e-1 9.084761e-1
5.4489502e1 1.9357098e2 9.0845e-1 9.0845e-1
5.510174e1 1.9357098e2 9.082056e-1 9.082056e-1
5.5713977e1 1.9357098e2 9.077432e-1 9.077432e-1
5.6326215e1 1.9357098e2 9.070627e-1 9.070627e-1
5.6938452e1 1.9357098e2 9.061641e-1 9.061641e-1
5.755069e1 1.9357098e2 9.050471e-1 9.050471e-1
5.8162927e1 1.9357098e2 9.037119e-1 9.037119e-1
5.8775165e1 1.9357098e2 9.021585e-1 9.021585e-1
5.9387402e1 1.9357098e2 9.003871e-1 9.003871e-1
5.999964e1 1.9357098e2 8.98398e-1 8.98398e-1

3.0e1 1.9959137e2 7.065993e-1 7.065993e-1
3.0612238e1 1.9959137e2 7.152475e-1 7.152475e-1
3.1224475e1 1.9959137e2 7.236775e-1 7.236775e-1
3.1836713e1 1.9959137e2 7.318895e-1 7.318895e-1
3.244895e1 1.9959137e2 7.398827e-1 7.398827e-1
3.3061188e1 1.9959137e2 7.476582e-1 7.476582e-1
3.3673425e1 1.9959137e2 7.552156e-1 7.552156e-1
3.4285663e1 1.9959137e2 7.625548e-1 7.625548e-1
3.48979e1 1.9959137e2 7.69676e-1 7.69676e-1
3.5510138e1 1.9959137e2 7.765788e-1 7.765788e-1
3.6122375e1 1.9959137e2 7.832635e-1 7.832635e-1
3.6734613e1 1.9959137e2 7.897302e-1 7.897302e-1
3.734685e1 1.9959137e2 7.959782e-1 7.959782e-1
3.7959088e1 1.9959137e2 8.020088e-1 8.020088e-1
3.8571326e1 1.9959137e2 8.078204e-1 8.078204e-1
3.9183563e1 1.9959137e2 8.134146e-1 8.134146e-1
3.9795801e1 1.9959137e2 8.187904e-1 8.187904e-1
4.0408038e1 1.9959137e2 8.239482e-1 8.239482e-1
4.1020276e1 1.9959137e2 8.288878e-1 8.288878e-1
4.1632513e1 1.9959137e2 8.336089e-1 8.336089e-1
4.2244751e1 1.9959137e2 8.38112e-1 8.38112e-1
4.2856989e1 1.9959137e2 8.423972e-1 8.423972e-1
4.3469226e1 1.9959137e2 8.46464e-1 8.46464e-1
4.4081464e1 1.9959137e2 8.503125e-1 8.503125e-1
4.4693701e1 1.9959137e2 8.539432e-1 8.539432e-1
4.5305939e1 1.9959137e2 8.573561e-1 8.573561e-1
4.5918176e1 1.9959137e2 8.605504e-1 8.605504e-1
4.6530414e1 1.9959137e2 8.635262e-1 8.635262e-1
4.7142651e1 1.9959137e2 8.66284e-1 8.66284e-1
4.7754889e1 1.9959137e2 8.688242e-1 8.688242e-1
4.8367126e1 1.9959137e2 8.71146e-1 8.71146e-1
4.8979364e1 1.9959137e2 8.732492e-1 8.732492e-1
4.9591602e1 1.9959137e2 8.751344e-1 8.751344e-1
5.0203839e1 1.9959137e2 8.768018e-1 8.768018e-1
5.0816077e1 1.9959137e2 8.782506e-1 8.782506e-1
5.1428314e1 1.9959137e2 8.794812e-1 8.794812e-1
5.2040552e1 1.9959137e2 8.80494e-1 8.80494e-1
5.265279e1 1.9959137e2 8.812888e-1 8.812888e-1
5.3265027e1 1.9959137e2 8.818652e-1 8.818652e-1
5.3877264e1 1.9959137e2 8.822234e-1 8.822234e-1
5.4489502e1 1.9959137e2 8.823634e-1 8.823634e-1
5.510174e1 1.9959137e2 8.822853e-1 8.822853e-1
5.5713977e1 1.9959137e2 8.819891e-1 8.819891e-1
5.6326215e1 1.9959137e2 8.814749e-1 8.814749e-1
5.6938452e1 1.9959137e2 8.807426e-1 8.807426e-1
5.755069e1 1.9959137e2 8.797919e-1 8.797919e-1
5.8162927e1 1.9959137e2 8.786229e-1 8.786229e-1
5.8775165e1 1.9959137e2 8.772357e-1 8.772357e-1
5.9387402e1 1.9959137e2 8.756305e-1 8.756305e-1
5.999964e1 1.9959137e2 8.738077e-1 8.738077e-1

3.0e1 2.0561176e2 6.708911e-1 6.708911e-1
3.0612238e1 2.0561176e2 6.797055e-1 6.797055e-1
3.1224475e1 2.0561176e2 6.883018e-1 6.883018e-1
3.1836713e1 2.0561176e2 6.9668e-1 6.9668e-1
3.244895e1 2.0561176e2 7.048395e-1 7.048395e-1
3.3061188e1 2.0561176e2 7.127812e-1 7.127812e-1
3.3673425e1 2.0561176e2 7.205049e-1 7.205049e-1
3.4285663e1 2.0561176e2 7.280101e-1 7.280101e-1
3.48979e1 2.0561176e2 7.352977e-1 7.352977e-1
3.5510138e1 2.0561176e2 7.423666e-1 7.423666e-1
3.6122375e1 2.0561176e2 7.492177e-1 7.492177e-1
3.6734613e1 2.0561176e2 7.558505e-1 7.558505e-1
3.734685e1 2.0561176e2 7.622649e-1 7.622649e-1
3.7959088e1 2.0561176e2 7.684616e-1 7.684616e-1
3.8571326e1 2.0561176e2 7.744395e-1 7.744395e-1
3.9183563e1 2.0561176e2 7.801999e-1 7.801999e-1
3.9795801e1 2.0561176e2 7.85742e-1 7.85742e-1
4.0408038e1 2.0561176e2 7.91066e-1 7.91066e-1
4.1020276e1 2.0561176e2 7.961719e-1 7.961719e-1
4.1632513e1 2.0561176e2 8.010591e-1 8.010591e-1
4.2244751e1 2.0561176e2 8.057285e-1 8.057285e-1
4.2856989e1 2.0561176e2 8.101799e-1 8.101799e-1
4.3469226e1 2.0561176e2 8.144128e-1 8.144128e-1
4.4081464e1 2.0561176e2 8.184277e-1 8.184277e-1
4.4693701e1 2.0561176e2 8.222246e-1 8.222246e-1
4.5305939e1 2.0561176e2 8.258037e-1 8.258037e-1
4.5918176e1 2.0561176e2 8.291641e-1 8.291641e-1
4.6530414e1 2.0561176e2 8.323062e-1 8.323062e-1
4.7142651e1 2.0561176e2 8.352303e-1 8.352303e-1
4.7754889e1 2.0561176e2 8.379367e-1 8.379367e-1
4.8367126e1 2.0561176e2 8.404247e-1 8.404247e-1
4.8979364e1 2.0561176e2 8.426942e-1 8.426942e-1
4.9591602e1 2.0561176e2 8.447456e-1 8.447456e-1
5.0203839e1 2.0561176e2 8.465793e-1 8.465793e-1
5.0816077e1 2.0561176e2 8.481943e-1 8.481943e-1
5.1428314e1 2.0561176e2 8.495912e-1 8.495912e-1
5.2040552e1 2.0561176e2 8.507701e-1 8.507701e-1
5.265279e1 2.0561176e2 8.517313e-1 8.517313e-1
5.3265027e1 2.0561176e2 8.524739e-1 8.524739e-1
5.3877264e1 2.0561176e2 8.529984e-1 8.529984e-1
5.4489502e1 2.0561176e2 8.533046e-1 8.533046e-1
5.510174e1 2.0561176e2 8.533928e-1 8.533928e-1
5.5713977e1 2.0561176e2 8.532628e-1 8.532628e-1
5.6326215e1 2.0561176e2 8.529147e-1 8.529147e-1
5.6938452e1 2.0561176e2 8.523486e-1 8.523486e-1
5.755069e1 2.0561176e2 8.515642e-1 8.515642e-1
5.8162927e1 2.0561176e2 8.505614e-1 8.505614e-1
5.8775165e1 2.0561176e2 8.493404e-1 8.493404e-1
5.9387402e1 2.0561176e2 8.479015e-1 8.479015e-1
5.999964e1 2.0561176e2 8.462448e-1 8.462448e-1

3.0e1 2.1163214e2 6.322113e-1 6.322113e-1
3.0612238e1 2.1163214e2 6.41192e-1 6.41192e-1
3.1224475e1 2.1163214e2 6.499545e-1 6.499545e-1
3.1836713e1 2.1163214e2 6.58499e-1 6.58499e-1
3.244895e1 2.1163214e2 6.668246e-1 6.668246e-1
3.3061188e1 2.1163214e2 6.749327e-1 6.749327e-1
3.3673425e1 2.1163214e2 6.828226e-1 6.828226e-1
3.4285663e1 2.1163214e2 6.904941e-1 6.904941e-1
3.48979e1 2.1163214e2 6.979478e-1 6.979478e-1
3.5510138e1 2.1163214e2 7.051831e-1 7.051831e-1
3.6122375e1 2.1163214e2 7.122003e-1 7.122003e-1
3.6734613e1 2.1163214e2 7.189995e-1 7.189995e-1
3.734685e1 2.1163214e2 7.255798e-1 7.255798e-1
3.7959088e1 2.1163214e2 7.319429e-1 7.319429e-1
3.8571326e1 2.1163214e2 7.38087e-1 7.38087e-1
3.9183563e1 2.1163214e2 7.440137e-1 7.440137e-1
3.9795801e1 2.1163214e2 7.49722e-1 7.49722e-1
4.0408038e1 2.1163214e2 7.552122e-1 7.552122e-1
4.1020276e1 2.1163214e2 7.604843e-1 7.604843e-1
4.1632513e1 2.1163214e2 7.655379e-1 7.655379e-1
4.2244751e1 2.1163214e2 7.703735e-1 7.703735e-1
4.2856989e1 2.1163214e2 7.749911e-1 7.749911e-1
4.3469226e1 2.1163214e2 7.793904e-1 7.793904e-1
4.4081464e1 2.1163214e2 7.835713e-1 7.835713e-1
4.4693701e1 2.1163214e2 7.875345e-1 7.875345e-1
4.5305939e1 2.1163214e2 7.912798e-1 7.912798e-1
4.5918176e1 2.1163214e2 7.948065e-1 7.948065e-1
4.6530414e1 2.1163214e2 7.981148e-1 7.981148e-1
4.7142651e1 2.1163214e2 8.012051e-1 8.012051e-1
4.7754889e1 2.1163214e2 8.040778e-1 8.040778e-1
4.8367126e1 2.1163214e2 8.06732e-1 8.06732e-1
4.8979364e1 2.1163214e2 8.091678e-1 8.091678e-1
4.9591602e1 2.1163214e2 8.113855e-1 8.113855e-1
5.0203839e1 2.1163214e2 8.133853e-1 8.133853e-1
5.0816077e1 2.1163214e2 8.151665e-1 8.151665e-1
5.1428314e1 2.1163214e2 8.167296e-1 8.167296e-1
5.2040552e1 2.1163214e2 8.180748e-1 8.180748e-1
5.265279e1 2.1163214e2 8.192021e-1 8.192021e-1
5.3265027e1 2.1163214e2 8.201111e-1 8.201111e-1
5.3877264e1 2.1163214e2 8.208017e-1 8.208017e-1
5.4489502e1 2.1163214e2 8.212743e-1 8.212743e-1
5.510174e1 2.1163214e2 8.215286e-1 8.215286e-1
5.5713977e1 2.1163214e2 8.21565e-1 8.21565e-1
5.6326215e1 2.1163214e2 8.21383e-1 8.21383e-1
5.6938452e1 2.1163214e2 8.209833e-1 8.209833e-1
5.755069e1 2.1163214e2 8.203648e-1 8.203648e-1
5.8162927e1 2.1163214e2 8.195284e-1 8.195284e-1
5.8775165e1 2.1163214e2 8.184737e-1 8.184737e-1
5.9387402e1 2.1163214e2 8.17201e-1 8.17201e-1
5.999964e1 2.1163214e2 8.157106e-1 8.157106e-1

3.0e1 2.1765253e2 5.905577e-1 5.905577e-1
3.0612238e1 2.1765253e2 5.997047e-1 5.997047e-1
3.1224475e1 2.1765253e2 6.086334e-1 6.086334e-1
3.1836713e1 2.1765253e2 6.173442e-1 6.173442e-1
3.244895e1 2.1765253e2 6.25836e-1 6.25836e-1
3.3061188e1 2.1765253e2 6.341103e-1 6.341103e-1
3.3673425e1 2.1765253e2 6.421664e-1 6.421664e-1
3.4285663e1 2.1765253e2 6.500041e-1 6.500041e-1
3.48979e1 2.1765253e2 6.57624e-1 6.57624e-1
3.5510138e1 2.1765253e2 6.650256e-1 6.650256e-1
3.6122375e1 2.1765253e2 6.72209e-1 6.72209e-1
3.6734613e1 2.1765253e2 6.791745e-1 6.791745e-1
3.734685e1 2.1765253e2 6.859212e-1 6.859212e-1
3.7959088e1 2.1765253e2 6.924504e-1 6.924504e-1
3.8571326e1 2.1765253e2 6.987607e-1 6.987607e-1
3.9183563e1 2.1765253e2 7.048537e-1 7.048537e-1
3.9795801e1 2.1765253e2 7.107281e-1 7.107281e-1
4.0408038e1 2.1765253e2 7.163847e-1 7.163847e-1
4.1020276e1 2.1765253e2 7.21823e-1 7.21823e-1
4.1632513e1 2.1765253e2 7.270427e-1 7.270427e-1
4.2244751e1 2.1765253e2 7.320447e-1 7.320447e-1
4.2856989e1 2.1765253e2 7.368285e-1 7.368285e-1
4.3469226e1 2.1765253e2 7.41394e-1 7.41394e-1
4.4081464e1 2.1765253e2 7.457413e-1 7.457413e-1
4.4693701e1 2.1765253e2 7.498706e-1 7.498706e-1
4.5305939e1 2.1765253e2 7.537822e-1 7.537822e-1
4.5918176e1 2.1765253e2 7.574751e-1 7.574751e-1
4.6530414e1 2.1765253e2 7.609496e-1 7.609496e-1
4.7142651e1 2.1765253e2 7.642062e-1 7.642062e-1
4.7754889e1 2.1765253e2 7.67245e-1 7.67245e-1
4.8367126e1 2.1765253e2 7.700655e-1 7.700655e-1
4.8979364e1 2.1765253e2 7.726675e-1 7.726675e-1
4.9591602e1 2.1765253e2 7.750514e-1 7.750514e-1
5.0203839e1 2.1765253e2 7.772176e-1 7.772176e-1
5.0816077e1 2.1765253e2 7.79165e-1 7.79165e-1
5.1428314e1 2.1765253e2 7.808943e-1 7.808943e-1
5.2040552e1 2.1765253e2 7.824059e-1 7.824059e-1
5.265279e1 2.1765253e2 7.836993e-1 7.836993e-1
5.3265027e1 2.1765253e2 7.847745e-1 7.847745e-1
5.3877264e1 2.1765253e2 7.856314e-1 7.856314e-1
5.4489502e1 2.1765253e2 7.862701e-1 7.862701e-1
5.510174e1 2.1765253e2 7.866907e-1 7.866907e-1
5.5713977e1 2.1765253e2 7.868933e-1 7.868933e-1
5.6326215e1 2.1765253e2 7.868776e-1 7.868776e-1
5.6938452e1 2.1765253e2 7.866441e-1 7.866441e-1
5.755069e1 2.1765253e2 7.86192e-1 7.86192e-1
5.8162927e1 2.1765253e2 7.855217e-1 7.855217e-1
5.8775165e1 2.1765253e2 7.846333e-1 7.846333e-1
5.9387402e1 2.1765253e2 7.835268e-1 7.835268e-1
5.999964e1 2.1765253e2 7.822026e-1 7.822026e-1

3.0e1 2.2367291e2 5.459332e-1 5.459332e-1
3.0612238e1 2.2367291e2 5.552464e-1 5.552464e-1
3.1224475e1 2.2367291e2 5.643414e-1 5.643414e-1
3.1836713e1 2.2367291e2 5.732184e-1 5.732184e-1
3.244895e1 2.2367291e2 5.818764e-1 5.818764e-1
3.3061188e1 2.2367291e2 5.90317e-1 5.90317e-1
3.3673425e1 2.2367291e2 5.985393e-1 5.985393e-1
3.4285663e1 2.2367291e2 6.065431e-1 6.065431e-1
3.48979e1 2.2367291e2 6.143294e-1 6.143294e-1
3.5510138e1 2.2367291e2 6.218971e-1 6.218971e-1
3.6122375e1 2.2367291e2 6.292468e-1 6.292468e-1
3.6734613e1 2.2367291e2 6.363785e-1 6.363785e-1
3.734685e1 2.2367291e2 6.432915e-1 6.432915e-1
3.7959088e1 2.2367291e2 6.499869e-1 6.499869e-1
3.8571326e1 2.2367291e2 6.564635e-1 6.564635e-1
3.9183563e1 2.2367291e2 6.627226e-1 6.627226e-1
3.9795801e1 2.2367291e2 6.687634e-1 6.687634e-1
4.0408038e1 2.2367291e2 6.745862e-1 6.745862e-1
4.1020276e1 2.2367291e2 6.801906e-1 6.801906e-1
4.1632513e1 2.2367291e2 6.855766e-1 6.855766e-1
4.2244751e1 2.2367291e2 6.907448e-1 6.907448e-1
4.2856989e1 2.2367291e2 6.956949e-1 6.956949e-1
4.3469226e1 2.2367291e2 7.004266e-1 7.004266e-1
4.4081464e1 2.2367291e2 7.0494e-1 7.0494e-1
4.4693701e1 2.2367291e2 7.092357e-1 7.092357e-1
4.5305939e1 2.2367291e2 7.133134e-1 7.133134e-1
4.5918176e1 2.2367291e2 7.171727e-1 7.171727e-1
4.6530414e1 2.2367291e2 7.208133e-1 7.208133e-1
4.7142651e1 2.2367291e2 7.242361e-1 7.242361e-1
4.7754889e1 2.2367291e2 7.274413e-1 7.274413e-1
4.8367126e1 2.2367291e2 7.30428e-1 7.30428e-1
4.8979364e1 2.2367291e2 7.331963e-1 7.331963e-1
4.9591602e1 2.2367291e2 7.357463e-1 7.357463e-1
5.0203839e1 2.2367291e2 7.380786e-1 7.380786e-1
5.0816077e1 2.2367291e2 7.401924e-1 7.401924e-1
5.1428314e1 2.2367291e2 7.42088e-1 7.42088e-1
5.2040552e1 2.2367291e2 7.437657e-1 7.437657e-1
5.265279e1 2.2367291e2 7.452254e-1 7.452254e-1
5.3265027e1 2.2367291e2 7.464668e-1 7.464668e-1
5.3877264e1 2.2367291e2 7.4749e-1 7.4749e-1
5.4489502e1 2.2367291e2 7.48295e-1 7.48295e-1
5.510174e1 2.2367291e2 7.488818e-1 7.488818e-1
5.5713977e1 2.2367291e2 7.492505e-1 7.492505e-1
5.6326215e1 2.2367291e2 7.494011e-1 7.494011e-1
5.6938452e1 2.2367291e2 7.493338e-1 7.493338e-1
5.755069e1 2.2367291e2 7.49048e-1 7.49048e-1
5.8162927e1 2.2367291e2 7.48544e-1 7.48544e-1
5.8775165e1 2.2367291e2 7.478217e-1 7.478217e-1
5.9387402e1 2.2367291e2 7.468814e-1 7.468814e-1
5.999964e1 2.2367291e2 7.457236e-1 7.457236e-1

3.0e1 2.296933e2 4.983374e-1 4.983374e-1
3.0612238e1 2.296933e2 5.078168e-1 5.078168e-1
3.1224475e1 2.296933e2 5.17078e-1 5.17078e-1
3.1836713e1 2.296933e2 5.26121e-1 5.26121e-1
3.244895e1 2.296933e2 5.349454e-1 5.349454e-1
3.3061188e1 2.296933e2 5.435522e-1 5.435522e-1
3.3673425e1 2.296933e2 5.519408e-1 5.519408e-1
3.4285663e1 2.296933e2 5.60111e-1 5.60111e-1
3.48979e1 2.296933e2 5.680634e-1 5.680634e-1
3.5510138e1 2.296933e2 5.757974e-1 5.757974e-1
3.6122375e1 2.296933e2 5.833133e-1 5.833133e-1
3.6734613e1 2.296933e2 5.906111e-1 5.906111e-1
3.734685e1 2.296933e2 5.976903e-1 5.976903e-1
3.7959088e1 2.296933e2 6.045522e-1 6.045522e-1
3.8571326e1 2.296933e2 6.111949e-1 6.111949e-1
3.9183563e1 2.296933e2 6.176202e-1 6.176202e-1
3.9795801e1 2.296933e2 6.238272e-1 6.238272e-1
4.0408038e1 2.296933e2 6.298161e-1 6.298161e-1
4.1020276e1 2.296933e2 6.35587e-1 6.35587e-1
4.1632513e1 2.296933e2 6.411392e-1 6.411392e-1
4.2244751e1 2.296933e2 6.464735e-1 6.464735e-1
4.2856989e1 2.296933e2 6.515898e-1 6.515898e-1
4.3469226e1 2.296933e2 6.564879e-1 6.564879e-1
4.4081464e1 2.296933e2 6.611676e-1 6.611676e-1
4.4693701e1 2.296933e2 6.656294e-1 6.656294e-1
4.5305939e1 2.296933e2 6.698734e-1 6.698734e-1
4.5918176e1 2.296933e2 6.73899e-1 6.73899e-1
4.6530414e1 2.296933e2 6.777058e-1 6.777058e-1
4.7142651e1 2.296933e2 6.812949e-1 6.812949e-1
4.7754889e1 2.296933e2 6.846661e-1 6.846661e-1
4.8367126e1 2.296933e2 6.87819e-1 6.87819e-1
4.8979364e1 2.296933e2 6.907536e-1 6.907536e-1
4.9591602e1 2.296933e2 6.9347e-1 6.9347e-1
5.0203839e1 2.296933e2 6.959685e-1 6.959685e-1
5.0816077e1 2.296933e2 6.982484e-1 6.982484e-1
5.1428314e1 2.296933e2 7.003102e-1 7.003102e-1
5.2040552e1 2.296933e2 7.021542e-1 7.021542e-1
5.265279e1 2.296933e2 7.037802e-1 7.037802e-1
5.3265027e1 2.296933e2 7.051878e-1 7.051878e-1
5.3877264e1 2.296933e2 7.063771e-1 7.063771e-1
5.4489502e1 2.296933e2 7.073485e-1 7.073485e-1
5.510174e1 2.296933e2 7.081015e-1 7.081015e-1
5.5713977e1 2.296933e2 7.086365e-1 7.086365e-1
5.6326215e1 2.296933e2 7.089532e-1 7.089532e-1
5.6938452e1 2.296933e2 7.090521e-1 7.090521e-1
5.755069e1 2.296933e2 7.089326e-1 7.089326e-1
5.8162927e1 2.296933e2 7.085948e-1 7.085948e-1
5.8775165e1 2.296933e2 7.080388e-1 7.080388e-1
5.9387402e1 2.296933e2 7.072647e-1 7.072647e-1
5.999964e1 2.296933e2 7.062732e-1 7.062732e-1

3.0e1 2.3571368e2 4.477684e-1 4.477684e-1
3.0612238e1 2.3571368e2 4.574141e-1 4.574141e-1
3.1224475e1 2.3571368e2 4.668416e-1 4.668416e-1
3.1836713e1 2.3571368e2 4.760509e-1 4.760509e-1
3.244895e1 2.3571368e2 4.850415e-1 4.850415e-1
3.3061188e1 2.3571368e2 4.938145e-1 4.938145e-1
3.3673425e1 2.3571368e2 5.023692e-1 5.023692e-1
3.4285663e1 2.3571368e2 5.107057e-1 5.107057e-1
3.48979e1 2.3571368e2 5.188243e-1 5.188243e-1
3.5510138e1 2.3571368e2 5.267245e-1 5.267245e-1
3.6122375e1 2.3571368e2 5.344067e-1 5.344067e-1
3.6734613e1 2.3571368e2 5.418709e-1 5.418709e-1
3.734685e1 2.3571368e2 5.491162e-1 5.491162e-1
3.7959088e1 2.3571368e2 5.561443e-1 5.561443e-1
3.8571326e1 2.3571368e2 5.629532e-1 5.629532e-1
3.9183563e1 2.3571368e2 5.695448e-1 5.695448e-1
3.9795801e1 2.3571368e2 5.759181e-1 5.759181e-1
4.0408038e1 2.3571368e2 5.820732e-1 5.820732e-1
4.1020276e1 2.3571368e2 5.880103e-1 5.880103e-1
4.1632513e1 2.3571368e2 5.937288e-1 5.937288e-1
4.2244751e1 2.3571368e2 5.992293e-1 5.992293e-1
4.2856989e1 2.3571368e2 6.045119e-1 6.045119e-1
4.3469226e1 2.3571368e2 6.095761e-1 6.095761e-1
4.4081464e1 2.3571368e2 6.14422e-1 6.14422e-1
4.4693701e1 2.3571368e2 6.190501e-1 6.190501e-1
4.5305939e1 2.3571368e2 6.234604e-1 6.234604e-1
4.5918176e1 2.3571368e2 6.27652e-1 6.27652e-1
4.6530414e1 2.3571368e2 6.316252e-1 6.316252e-1
4.7142651e1 2.3571368e2 6.353804e-1 6.353804e-1
4.7754889e1 2.3571368e2 6.38918e-1 6.38918e-1
4.8367126e1 2.3571368e2 6.422372e-1 6.422372e-1
4.8979364e1 2.3571368e2 6.45338e-1 6.45338e-1
4.9591602e1 2.3571368e2 6.482205e-1 6.482205e-1
5.0203839e1 2.3571368e2 6.508853e-1 6.508853e-1
5.0816077e1 2.3571368e2 6.533315e-1 6.533315e-1
5.1428314e1 2.3571368e2 6.555595e-1 6.555595e-1
5.2040552e1 2.3571368e2 6.575697e-1 6.575697e-1
5.265279e1 2.3571368e2 6.593619e-1 6.593619e-1
5.3265027e1 2.3571368e2 6.609358e-1 6.609358e-1
5.3877264e1 2.3571368e2 6.622914e-1 6.622914e-1
5.4489502e1 2.3571368e2 6.634288e-1 6.634288e-1
5.510174e1 2.3571368e2 6.643481e-1 6.643481e-1
5.5713977e1 2.3571368e2 6.650493e-1 6.650493e-1
5.6326215e1 2.3571368e2 6.655324e-1 6.655324e-1
5.6938452e1 2.3571368e2 6.657976e-1 6.657976e-1
5.755069e1 2.3571368e2 6.658443e-1 6.658443e-1
5.8162927e1 2.3571368e2 6.656726e-1 6.656726e-1
5.8775165e1 2.3571368e2 6.652829e-1 6.652829e-1
5.9387402e1 2.3571368e2 6.646751e-1 6.646751e-1
5.999964e1 2.3571368e2 6.638496e-1 6.638496e-1

3.0e1 2.4173407e2 3.942278e-1 3.942278e-1
3.0612238e1 2.4173407e2 4.040396e-1 4.040396e-1
3.1224475e1 2.4173407e2 4.136333e-1 4.136333e-1
3.1836713e1 2.4173407e2 4.230089e-1 4.230089e-1
3.244895e1 2.4173407e2 4.321657e-1 4.321657e-1
3.3061188e1 2.4173407e2 4.411049e-1 4.411049e-1
3.3673425e1 2.4173407e2 4.498259e-1 4.498259e-1
3.4285663e1 2.4173407e2 4.583286e-1 4.583286e-1
3.48979e1 2.4173407e2 4.666135e-1 4.666135e-1
3.5510138e1 2.4173407e2 4.7468e-1 4.7468e-1
3.6122375e1 2.4173407e2 4.825284e-1 4.825284e-1
3.6734613e1 2.4173407e2 4.901587e-1 4.901587e-1
3.734685e1 2.4173407e2 4.975703e-1 4.975703e-1
3.7959088e1 2.4173407e2 5.047646e-1 5.047646e-1
3.8571326e1 2.4173407e2 5.117398e-1 5.117398e-1
3.9183563e1 2.4173407e2 5.184976e-1 5.184976e-1
3.9795801e1 2.4173407e2 5.250371e-1 5.250371e-1
4.0408038e1 2.4173407e2 5.313585e-1 5.313585e-1
4.1020276e1 2.4173407e2 5.374617e-1 5.374617e-1
4.1632513e1 2.4173407e2 5.433464e-1 5.433464e-1
4.2244751e1 2.4173407e2 5.490132e-1 5.490132e-1
4.2856989e1 2.4173407e2 5.544621e-1 5.544621e-1
4.3469226e1 2.4173407e2 5.596925e-1 5.596925e-1
4.4081464e1 2.4173407e2 5.647047e-1 5.647047e-1
4.4693701e1 2.4173407e2 5.69499e-1 5.69499e-1
4.5305939e1 2.4173407e2 5.740755e-1 5.740755e-1
4.5918176e1 2.4173407e2 5.784334e-1 5.784334e-1
4.6530414e1 2.4173407e2 5.825728e-1 5.825728e-1
4.7142651e1 2.4173407e2 5.864943e-1 5.864943e-1
4.7754889e1 2.4173407e2 5.90198e-1 5.90198e-1
4.8367126e1 2.4173407e2 5.936835e-1 5.936835e-1
4.8979364e1 2.4173407e2 5.969505e-1 5.969505e-1
4.9591602e1 2.4173407e2 5.999992e-1 5.999992e-1
5.0203839e1 2.4173407e2 6.028304e-1 6.028304e-1
5.0816077e1 2.4173407e2 6.054427e-1 6.054427e-1
5.1428314e1 2.4173407e2 6.07837e-1 6.07837e-1
5.2040552e1 2.4173407e2 6.100134e-1 6.100134e-1
5.265279e1 2.4173407e2 6.119719e-1 6.119719e-1
5.3265027e1 2.4173407e2 6.13712e-1 6.13712e-1
5.3877264e1 2.4173407e2 6.152338e-1 6.152338e-1
5.4489502e1 2.4173407e2 6.165375e-1 6.165375e-1
5.510174e1 2.4173407e2 6.17623e-1 6.17623e-1
5.5713977e1 2.4173407e2 6.184904e-1 6.184904e-1
5.6326215e1 2.4173407e2 6.191397e-1 6.191397e-1
5.6938452e1 2.4173407e2 6.19571e-1 6.19571e-1
5.755069e1 2.4173407e2 6.197841e-1 6.197841e-1
5.8162927e1 2.4173407e2 6.197787e-1 6.197787e-1
5.8775165e1 2.4173407e2 6.195552e-1 6.195552e-1
5.9387402e1 2.4173407e2 6.191136e-1 6.191136e-1
5.999964e1 2.4173407e2 6.184544e-1 6.184544e-1

3.0e1 2.4775446e2 3.377141e-1 3.377141e-1
3.0612238e1 2.4775446e2 3.476921e-1 3.476921e-1
3.1224475e1 2.4775446e2 3.574521e-1 3.574521e-1
3.1836713e1 2.4775446e2 3.66994e-1 3.66994e-1
3.244895e1 2.4775446e2 3.76317e-1 3.76317e-1
3.3061188e1 2.4775446e2 3.854225e-1 3.854225e-1
3.3673425e1 2.4775446e2 3.943097e-1 3.943097e-1
3.4285663e1 2.4775446e2 4.029785e-1 4.029785e-1
3.48979e1 2.4775446e2 4.114297e-1 4.114297e-1
3.5510138e1 2.4775446e2 4.196625e-1 4.196625e-1
3.6122375e1 2.4775446e2 4.27677e-1 4.27677e-1
3.6734613e1 2.4775446e2 4.354736e-1 4.354736e-1
3.734685e1 2.4775446e2 4.430515e-1 4.430515e-1
3.7959088e1 2.4775446e2 4.50412e-1 4.50412e-1
3.8571326e1 2.4775446e2 4.575534e-1 4.575534e-1
3.9183563e1 2.4775446e2 4.644775e-1 4.644775e-1
3.9795801e1 2.4775446e2 4.711832e-1 4.711832e-1
4.0408038e1 2.4775446e2 4.776709e-1 4.776709e-1
4.1020276e1 2.4775446e2 4.839404e-1 4.839404e-1
4.1632513e1 2.4775446e2 4.899913e-1 4.899913e-1
4.2244751e1 2.4775446e2 4.958244e-1 4.958244e-1
4.2856989e1 2.4775446e2 5.014394e-1 5.014394e-1
4.3469226e1 2.4775446e2 5.068361e-1 5.068361e-1
4.4081464e1 2.4775446e2 5.120145e-1 5.120145e-1
4.4693701e1 2.4775446e2 5.169751e-1 5.169751e-1
4.5305939e1 2.4775446e2 5.217177e-1 5.217177e-1
4.5918176e1 2.4775446e2 5.262419e-1 5.262419e-1
4.6530414e1 2.4775446e2 5.305475e-1 5.305475e-1
4.7142651e1 2.4775446e2 5.346353e-1 5.346353e-1
4.7754889e1 2.4775446e2 5.385052e-1 5.385052e-1
4.8367126e1 2.4775446e2 5.42157e-1 5.42157e-1
4.8979364e1 2.4775446e2 5.455902e-1 5.455902e-1
4.9591602e1 2.4775446e2 5.488052e-1 5.488052e-1
5.0203839e1 2.4775446e2 5.518025e-1 5.518025e-1
5.0816077e1 2.4775446e2 5.545811e-1 5.545811e-1
5.1428314e1 2.4775446e2 5.571416e-1 5.571416e-1
5.2040552e1 2.4775446e2 5.594843e-1 5.594843e-1
5.265279e1 2.4775446e2 5.61609e-1 5.61609e-1
5.3265027e1 2.4775446e2 5.635153e-1 5.635153e-1
5.3877264e1 2.4775446e2 5.652034e-1 5.652034e-1
5.4489502e1 2.4775446e2 5.666733e-1 5.666733e-1
5.510174e1 2.4775446e2 5.679251e-1 5.679251e-1
5.5713977e1 2.4775446e2 5.689587e-1 5.689587e-1
5.6326215e1 2.4775446e2 5.697743e-1 5.697743e-1
5.6938452e1 2.4775446e2 5.703719e-1 5.703719e-1
5.755069e1 2.4775446e2 5.70751e-1 5.70751e-1
5.8162927e1 2.4775446e2 5.70912e-1 5.70912e-1
5.8775165e1 2.4775446e2 5.708546e-1 5.708546e-1
5.9387402e1 2.4775446e2 5.705794e-1 5.705794e-1
5.999964e1 2.4775446e2 5.700864e-1 5.700864e-1

3.0e1 2.5377484e2 2.782289e-1 2.782289e-1
3.0612238e1 2.5377484e2 2.883733e-1 2.883733e-1
3.1224475e1 2.5377484e2 2.982996e-1 2.982996e-1
3.1836713e1 2.5377484e2 3.080077e-1 3.080077e-1
3.244895e1 2.5377484e2 3.174968e-1 3.174968e-1
3.3061188e1 2.5377484e2 3.267685e-1 3.267685e-1
3.3673425e1 2.5377484e2 3.35822e-1 3.35822e-1
3.4285663e1 2.5377484e2 3.446571e-1 3.446571e-1
3.48979e1 2.5377484e2 3.532745e-1 3.532745e-1
3.5510138e1 2.5377484e2 3.616734e-1 3.616734e-1
3.6122375e1 2.5377484e2 3.698543e-1 3.698543e-1
3.6734613e1 2.5377484e2 3.778171e-1 3.778171e-1
3.734685e1 2.5377484e2 3.855612e-1 3.855612e-1
3.7959088e1 2.5377484e2 3.930879e-1 3.930879e-1
3.8571326e1 2.5377484e2 4.003957e-1 4.003957e-1
3.9183563e1 2.5377484e2 4.07486e-1 4.07486e-1
3.9795801e1 2.5377484e2 4.143579e-1 4.143579e-1
4.0408038e1 2.5377484e2 4.210118e-1 4.210118e-1
4.1020276e1 2.5377484e2 4.274475e-1 4.274475e-1
4.1632513e1 2.5377484e2 4.336647e-1 4.336647e-1
4.2244751e1 2.5377484e2 4.39664e-1 4.39664e-1
4.2856989e1 2.5377484e2 4.454453e-1 4.454453e-1
4.3469226e1 2.5377484e2 4.510081e-1 4.510081e-1
4.4081464e1 2.5377484e2 4.563527e-1 4.563527e-1
4.4693701e1 2.5377484e2 4.614796e-1 4.614796e-1
4.5305939e1 2.5377484e2 4.663885e-1 4.663885e-1
4.5918176e1 2.5377484e2 4.71079e-1 4.71079e-1
4.6530414e1 2.5377484e2 4.755507e-1 4.755507e-1
4.7142651e1 2.5377484e2 4.798047e-1 4.798047e-1
4.7754889e1 2.5377484e2 4.838411e-1 4.838411e-1
4.8367126e1 2.5377484e2 4.87659e-1 4.87659e-1
4.8979364e1 2.5377484e2 4.912584e-1 4.912584e-1
4.9591602e1 2.5377484e2 4.946396e-1 4.946396e-1
5.0203839e1 2.5377484e2 4.97803e-1 4.97803e-1
5.0816077e1 2.5377484e2 5.00748e-1 5.00748e-1
5.1428314e1 2.5377484e2 5.034747e-1 5.034747e-1
5.2040552e1 2.5377484e2 5.059836e-1 5.059836e-1
5.265279e1 2.5377484e2 5.082745e-1 5.082745e-1
5.3265027e1 2.5377484e2 5.103471e-1 5.103471e-1
5.3877264e1 2.5377484e2 5.122014e-1 5.122014e-1
5.4489502e1 2.5377484e2 5.138376e-1 5.138376e-1
5.510174e1 2.5377484e2 5.152556e-1 5.152556e-1
5.5713977e1 2.5377484e2 5.164555e-1 5.164555e-1
5.6326215e1 2.5377484e2 5.174373e-1 5.174373e-1
5.6938452e1 2.5377484e2 5.182011e-1 5.182011e-1
5.755069e1 2.5377484e2 5.187465e-1 5.187465e-1
5.8162927e1 2.5377484e2 5.190736e-1 5.190736e-1
5.8775165e1 2.5377484e2 5.191826e-1 5.191826e-1
5.9387402e1 2.5377484e2 5.190735e-1 5.190735e-1
5.999964e1 2.5377484e2 5.187468e-1 5.187468e-1

3.0e1 2.5979523e2 2.157722e-1 2.157722e-1
3.0612238e1 2.5979523e2 2.260829e-1 2.260829e-1
3.1224475e1 2.5979523e2 2.361752e-1 2.361752e-1
3.1836713e1 2.5979523e2 2.460497e-1 2.460497e-1
3.244895e1 2.5979523e2 2.557051e-1 2.557051e-1
3.3061188e1 2.5979523e2 2.65143e-1 2.65143e-1
3.3673425e1 2.5979523e2 2.743628e-1 2.743628e-1
3.4285663e1 2.5979523e2 2.833641e-1 2.833641e-1
3.48979e1 2.5979523e2 2.921477e-1 2.921477e-1
3.5510138e1 2.5979523e2 3.007129e-1 3.007129e-1
3.6122375e1 2.5979523e2 3.090599e-1 3.090599e-1
3.6734613e1 2.5979523e2 3.17189e-1 3.17189e-1
3.734685e1 2.5979523e2 3.250993e-1 3.250993e-1
3.7959088e1 2.5979523e2 3.327922e-1 3.327922e-1
3.8571326e1 2.5979523e2 3.402661e-1 3.402661e-1
3.9183563e1 2.5979523e2 3.475227e-1 3.475227e-1
3.9795801e1 2.5979523e2 3.545609e-1 3.545609e-1
4.0408038e1 2.5979523e2 3.61381e-1 3.61381e-1
4.1020276e1 2.5979523e2 3.67983e-1 3.67983e-1
4.1632513e1 2.5979523e2 3.743663e-1 3.743663e-1
4.2244751e1 2.5979523e2 3.805319e-1 3.805319e-1
4.2856989e1 2.5979523e2 3.864793e-1 3.864793e-1
4.3469226e1 2.5979523e2 3.922086e-1 3.922086e-1
4.4081464e1 2.5979523e2 3.977194e-1 3.977194e-1
4.4693701e1 2.5979523e2 4.030124e-1 4.030124e-1
4.5305939e1 2.5979523e2 4.080876e-1 4.080876e-1
4.5918176e1 2.5979523e2 4.129443e-1 4.129443e-1
4.6530414e1 2.5979523e2 4.175822e-1 4.175822e-1
4.7142651e1 2.5979523e2 4.220026e-1 4.220026e-1
4.7754889e1 2.5979523e2 4.262051e-1 4.262051e-1
4.8367126e1 2.5979523e2 4.301892e-1 4.301892e-1
4.8979364e1 2.5979523e2 4.33955e-1 4.33955e-1
4.9591602e1 2.5979523e2 4.375024e-1 4.375024e-1
5.0203839e1 2.5979523e2 4.40832e-1 4.40832e-1
5.0816077e1 2.5979523e2 4.439432e-1 4.439432e-1
5.1428314e1 2.5979523e2 4.468362e-1 4.468362e-1
5.2040552e1 2.5979523e2 4.495113e-1 4.495113e-1
5.265279e1 2.5979523e2 4.519685e-1 4.519685e-1
5.3265027e1 2.5979523e2 4.542073e-1 4.542073e-1
5.3877264e1 2.5979523e2 4.562277e-1 4.562277e-1
5.4489502e1 2.5979523e2 4.580302e-1 4.580302e-1
5.510174e1 2.5979523e2 4.596144e-1 4.596144e-1
5.5713977e1 2.5979523e2 4.609805e-1 4.609805e-1
5.6326215e1 2.5979523e2 4.621286e-1 4.621286e-1
5.6938452e1 2.5979523e2 4.630586e-1 4.630586e-1
5.755069e1 2.5979523e2 4.637703e-1 4.637703e-1
5.8162927e1 2.5979523e2 4.642636e-1 4.642636e-1
5.8775165e1 2.5979523e2 4.645387e-1 4.645387e-1
5.9387402e1 2.5979523e2 4.64596e-1 4.64596e-1
5.999964e1 2.5979523e2 4.644354e-1 4.644354e-1

3.0e1 2.6581561e2 1.503432e-1 1.503432e-1
3.0612238e1 2.6581561e2 1.6082e-1 1.6082e-1
3.1224475e1 2.6581561e2 1.710786e-1 1.710786e-1
3.1836713e1 2.6581561e2 1.811192e-1 1.811192e-1
3.244895e1 2.6581561e2 1.909409e-1 1.909409e-1
3.3061188e1 2.6581561e2 2.00545e-1 2.00545e-1
3.3673425e1 2.6581561e2 2.09931e-1 2.09931e-1
3.4285663e1 2.6581561e2 2.190985e-1 2.190985e-1
3.48979e1 2.6581561e2 2.280484e-1 2.280484e-1
3.5510138e1 2.6581561e2 2.367798e-1 2.367798e-1
3.6122375e1 2.6581561e2 2.452931e-1 2.452931e-1
3.6734613e1 2.6581561e2 2.535884e-1 2.535884e-1
3.734685e1 2.6581561e2 2.616649e-1 2.616649e-1
3.7959088e1 2.6581561e2 2.695241e-1 2.695241e-1
3.8571326e1 2.6581561e2 2.771643e-1 2.771643e-1
3.9183563e1 2.6581561e2 2.845871e-1 2.845871e-1
3.9795801e1 2.6581561e2 2.917915e-1 2.917915e-1
4.0408038e1 2.6581561e2 2.987779e-1 2.987779e-1
4.1020276e1 2.6581561e2 3.055461e-1 3.055461e-1
4.1632513e1 2.6581561e2 3.120956e-1 3.120956e-1
4.2244751e1 2.6581561e2 3.184274e-1 3.184274e-1
4.2856989e1 2.6581561e2 3.245412e-1 3.245412e-1
4.3469226e1 2.6581561e2 3.304366e-1 3.304366e-1
4.4081464e1 2.6581561e2 3.361136e-1 3.361136e-1
4.4693701e1 2.6581561e2 3.415729e-1 3.415729e-1
4.5305939e1 2.6581561e2 3.468143e-1 3.468143e-1
4.5918176e1 2.6581561e2 3.518372e-1 3.518372e-1
4.6530414e1 2.6581561e2 3.566415e-1 3.566415e-1
4.7142651e1 2.6581561e2 3.61228e-1 3.61228e-1
4.7754889e1 2.6581561e2 3.655968e-1 3.655968e-1
4.8367126e1 2.6581561e2 3.697472e-1 3.697472e-1
4.8979364e1 2.6581561e2 3.73679e-1 3.73679e-1
4.9591602e1 2.6581561e2 3.773927e-1 3.773927e-1
5.0203839e1 2.6581561e2 3.808887e-1 3.808887e-1
5.0816077e1 2.6581561e2 3.84166e-1 3.84166e-1
5.1428314e1 2.6581561e2 3.872252e-1 3.872252e-1
5.2040552e1 2.6581561e2 3.900665e-1 3.900665e-1
5.265279e1 2.6581561e2 3.9269e-1 3.9269e-1
5.3265027e1 2.6581561e2 3.95095e-1 3.95095e-1
5.3877264e1 2.6581561e2 3.972818e-1 3.972818e-1
5.4489502e1 2.6581561e2 3.992505e-1 3.992505e-1
5.510174e1 2.6581561e2 4.01001e-1 4.01001e-1
5.5713977e1 2.6581561e2 4.025333e-1 4.025333e-1
5.6326215e1 2.6581561e2 4.038475e-1 4.038475e-1
5.6938452e1 2.6581561e2 4.049438e-1 4.049438e-1
5.755069e1 2.6581561e2 4.058217e-1 4.058217e-1
5.8162927e1 2.6581561e2 4.064813e-1 4.064813e-1
5.8775165e1 2.6581561e2 4.069226e-1 4.069226e-1
5.9387402e1 2.6581561e2 4.07146e-1 4.07146e-1
5.999964e1 2.6581561e2 4.071518e-1 4.071518e-1

3.0e1 2.71836e2 8.19424e-2 8.19424e-2
3.0612238e1 2.71836e2 9.25856e-2 9.25856e-2
3.1224475e1 2.71836e2 1.030104e-1 1.030104e-1
3.1836713e1 2.71836e2 1.132172e-1 1.132172e-1
3.244895e1 2.71836e2 1.232051e-1 1.232051e-1
3.3061188e1 2.71836e2 1.329756e-1 1.329756e-1
3.3673425e1 2.71836e2 1.425278e-1 1.425278e-1
3.4285663e1 2.71836e2 1.518616e-1 1.518616e-1
3.48979e1 2.71836e2 1.609776e-1 1.609776e-1
3.5510138e1 2.71836e2 1.698753e-1 1.698753e-1
3.6122375e1 2.71836e2 1.785548e-1 1.785548e-1
3.6734613e1 2.71836e2 1.870164e-1 1.870164e-1
3.734685e1 2.71836e2 1.952591e-1 1.952591e-1
3.7959088e1 2.71836e2 2.032846e-1 2.032846e-1
3.8571326e1 2.71836e2 2.110909e-1 2.110909e-1
3.9183563e1 2.71836e2 2.1868e-1 2.1868e-1
3.9795801e1 2.71836e2 2.260506e-1 2.260506e-1
4.0408038e1 2.71836e2 2.332033e-1 2.332033e-1
4.1020276e1 2.71836e2 2.401376e-1 2.401376e-1
4.1632513e1 2.71836e2 2.468535e-1 2.468535e-1
4.2244751e1 2.71836e2 2.533514e-1 2.533514e-1
4.2856989e1 2.71836e2 2.596315e-1 2.596315e-1
4.3469226e1 2.71836e2 2.65693e-1 2.65693e-1
4.4081464e1 2.71836e2 2.715364e-1 2.715364e-1
4.4693701e1 2.71836e2 2.771619e-1 2.771619e-1
4.5305939e1 2.71836e2 2.825696e-1 2.825696e-1
4.5918176e1 2.71836e2 2.877586e-1 2.877586e-1
4.6530414e1 2.71836e2 2.927292e-1 2.927292e-1
4.7142651e1 2.71836e2 2.974818e-1 2.974818e-1
4.7754889e1 2.71836e2 3.020169e-1 3.020169e-1
4.8367126e1 2.71836e2 3.063335e-1 3.063335e-1
4.8979364e1 2.71836e2 3.104317e-1 3.104317e-1
4.9591602e1 2.71836e2 3.143115e-1 3.143115e-1
5.0203839e1 2.71836e2 3.179738e-1 3.179738e-1
5.0816077e1 2.71836e2 3.214172e-1 3.214172e-1
5.1428314e1 2.71836e2 3.246428e-1 3.246428e-1
5.2040552e1 2.71836e2 3.276503e-1 3.276503e-1
5.265279e1 2.71836e2 3.3044e-1 3.3044e-1
5.3265027e1 2.71836e2 3.330113e-1 3.330113e-1
5.3877264e1 2.71836e2 3.353642e-1 3.353642e-1
5.4489502e1 2.71836e2 3.374991e-1 3.374991e-1
5.510174e1 2.71836e2 3.394159e-1 3.394159e-1
5.5713977e1 2.71836e2 3.411143e-1 3.411143e-1
5.6326215e1 2.71836e2 3.425949e-1 3.425949e-1
5.6938452e1 2.71836e2 3.438574e-1 3.438574e-1
5.755069e1 2.71836e2 3.449016e-1 3.449016e-1
5.8162927e1 2.71836e2 3.457274e-1 3.457274e-1
5.8775165e1 2.71836e2 3.46335e-1 3.46335e-1
5.9387402e1 2.71836e2 3.467245e-1 3.467245e-1
5.999964e1 2.71836e2 3.468967e-1 3.468967e-1

3.0e1 2.7785638e2 1.05675e-2 1.05675e-2
3.0612238e1 2.7785638e2 2.13768e-2 2.13768e-2
3.1224475e1 2.7785638e2 3.1968e-2 3.1968e-2
3.1836713e1 2.7785638e2 4.2341e-2 4.2341e-2
3.244895e1 2.7785638e2 5.24951e-2 5.24951e-2
3.3061188e1 2.7785638e2 6.24318e-2 6.24318e-2
3.3673425e1 2.7785638e2 7.21503e-2 7.21503e-2
3.4285663e1 2.7785638e2 8.16502e-2 8.16502e-2
3.48979e1 2.7785638e2 9.09326e-2 9.09326e-2
3.5510138e1 2.7785638e2 9.99965e-2 9.99965e-2
3.6122375e1 2.7785638e2 1.088423e-1 1.088423e-1
3.6734613e1 2.7785638e2 1.174701e-1 1.174701e-1
3.734685e1 2.7785638e2 1.25879e-1 1.25879e-1
3.7959088e1 2.7785638e2 1.340707e-1 1.340707e-1
3.8571326e1 2.7785638e2 1.420433e-1 1.420433e-1
3.9183563e1 2.7785638e2 1.497986e-1 1.497986e-1
3.9795801e1 2.7785638e2 1.573354e-1 1.573354e-1
4.0408038e1 2.7785638e2 1.646542e-1 1.646542e-1
4.1020276e1 2.7785638e2 1.717549e-1 1.717549e-1
4.1632513e1 2.7785638e2 1.78637e-1 1.78637e-1
4.2244751e1 2.7785638e2 1.853012e-1 1.853012e-1
4.2856989e1 2.7785638e2 1.917474e-1 1.917474e-1
4.3469226e1 2.7785638e2 1.979753e-1 1.979753e-1
4.4081464e1 2.7785638e2 2.039848e-1 2.039848e-1
4.4693701e1 2.7785638e2 2.097766e-1 2.097766e-1
4.5305939e1 2.7785638e2 2.153505e-1 2.153505e-1
4.5918176e1 2.7785638e2 2.207059e-1 2.207059e-1
4.6530414e1 2.7785638e2 2.258426e-1 2.258426e-1
4.7142651e1 2.7785638e2 2.307616e-1 2.307616e-1
4.7754889e1 2.7785638e2 2.354628e-1 2.354628e-1
4.8367126e1 2.7785638e2 2.399457e-1 2.399457e-1
4.8979364e1 2.7785638e2 2.4421e-1 2.4421e-1
4.9591602e1 2.7785638e2 2.482562e-1 2.482562e-1
5.0203839e1 2.7785638e2 2.520847e-1 2.520847e-1
5.0816077e1 2.7785638e2 2.556944e-1 2.556944e-1
5.1428314e1 2.7785638e2 2.590862e-1 2.590862e-1
5.2040552e1 2.7785638e2 2.6226e-1 2.6226e-1
5.265279e1 2.7785638e2 2.652159e-1 2.652159e-1
5.3265027e1 2.7785638e2 2.679533e-1 2.679533e-1
5.3877264e1 2.7785638e2 2.704726e-1 2.704726e-1
5.4489502e1 2.7785638e2 2.727736e-1 2.727736e-1
5.510174e1 2.7785638e2 2.748566e-1 2.748566e-1
5.5713977e1 2.7785638e2 2.767213e-1 2.767213e-1
5.6326215e1 2.7785638e2 2.78368e-1 2.78368e-1
5.6938452e1 2.7785638e2 2.797969e-1 2.797969e-1
5.755069e1 2.7785638e2 2.810072e-1 2.810072e-1
5.8162927e1 2.7785638e2 2.819994e-1 2.819994e-1
5.8775165e1 2.7785638e2 2.827731e-1 2.827731e-1
5.9387402e1 2.7785638e2 2.83329e-1 2.83329e-1
5.999964e1 2.7785638e2 2.836673e-1 2.836673e-1

3.0e1 2.8387677e2 -6.37778e-2 -6.37778e-2
3.0612238e1 2.8387677e2 -5.28023e-2 -5.28023e-2
3.1224475e1 2.8387677e2 -4.2045e-2 -4.2045e-2
3.1836713e1 2.8387677e2 -3.15056e-2 -3.15056e-2
3.244895e1 2.8387677e2 -2.11853e-2 -2.11853e-2
3.3061188e1 2.8387677e2 -1.10823e-2 -1.10823e-2
3.3673425e1 2.8387677e2 -1.1977e-3 -1.1977e-3
3.4285663e1 2.8387677e2 8.4686e-3 8.4686e-3
3.48979e1 2.8387677e2 1.79172e-2 1.79172e-2
3.5510138e1 2.8387677e2 2.71472e-2 2.71472e-2
3.6122375e1 2.8387677e2 3.61594e-2 3.61594e-2
3.6734613e1 2.8387677e2 4.49533e-2 4.49533e-2
3.734685e1 2.8387677e2 5.35284e-2 5.35284e-2
3.7959088e1 2.8387677e2 6.18864e-2 6.18864e-2
3.8571326e1 2.8387677e2 7.00252e-2 7.00252e-2
3.9183563e1 2.8387677e2 7.79468e-2 7.79468e-2
3.9795801e1 2.8387677e2 8.56499e-2 8.56499e-2
4.0408038e1 2.8387677e2 9.31349e-2 9.31349e-2
4.1020276e1 2.8387677e2 1.004019e-1 1.004019e-1
4.1632513e1 2.8387677e2 1.074501e-1 1.074501e-1
4.2244751e1 2.8387677e2 1.142805e-1 1.142805e-1
4.2856989e1 2.8387677e2 1.208931e-1 1.208931e-1
4.3469226e1 2.8387677e2 1.272871e-1 1.272871e-1
4.4081464e1 2.8387677e2 1.33463e-1 1.33463e-1
4.4693701e1 2.8387677e2 1.39421e-1 1.39421e-1
4.5305939e1 2.8387677e2 1.45161e-1 1.45161e-1
4.5918176e1 2.8387677e2 1.506827e-1 1.506827e-1
4.6530414e1 2.8387677e2 1.559856e-1 1.559856e-1
4.7142651e1 2.8387677e2 1.610709e-1 1.610709e-1
4.7754889e1 2.8387677e2 1.659383e-1 1.659383e-1
4.8367126e1 2.8387677e2 1.705873e-1 1.705873e-1
4.8979364e1 2.8387677e2 1.75018e-1 1.75018e-1
4.9591602e1 2.8387677e2 1.792303e-1 1.792303e-1
5.0203839e1 2.8387677e2 1.83225e-1 1.83225e-1
5.0816077e1 2.8387677e2 1.87001e-1 1.87001e-1
5.1428314e1 2.8387677e2 1.90559e-1 1.90559e-1
5.2040552e1 2.8387677e2 1.938991e-1 1.938991e-1
5.265279e1 2.8387677e2 1.970212e-1 1.970212e-1
5.3265027e1 2.8387677e2 1.99925e-1 1.99925e-1
5.3877264e1 2.8387677e2 2.026103e-1 2.026103e-1
5.4489502e1 2.8387677e2 2.050777e-1 2.050777e-1
5.510174e1 2.8387677e2 2.07327e-1 2.07327e-1
5.5713977e1 2.8387677e2 2.093579e-1 2.093579e-1
5.6326215e1 2.8387677e2 2.111708e-1 2.111708e-1
5.6938452e1 2.8387677e2 2.12766e-1 2.12766e-1
5.755069e1 2.8387677e2 2.141425e-1 2.141425e-1
5.8162927e1 2.8387677e2 2.153008e-1 2.153008e-1
5.8775165e1 2.8387677e2 2.162408e-1 2.162408e-1
5.9387402e1 2.8387677e2 2.169629e-1 2.169629e-1
5.999964e1 2.8387677e2 2.174675e-1 2.174675e-1

3.0e1 2.8989716e2 -1.410948e-1 -1.410948e-1
3.0612238e1 2.8989716e2 -1.29953e-1 -1.29953e-1
3.1224475e1 2.8989716e2 -1.190294e-1 -1.190294e-1
3.1836713e1 2.8989716e2 -1.083238e-1 -1.083238e-1
3.244895e1 2.8989716e2 -9.78372e-2 -9.78372e-2
3.3061188e1 2.8989716e2 -8.75682e-2 -8.75682e-2
3.3673425e1 2.8989716e2 -7.75172e-2 -7.75172e-2
3.4285663e1 2.8989716e2 -6.76848e-2 -6.76848e-2
3.48979e1 2.8989716e2 -5.80699e-2 -5.80699e-2
3.5510138e1 2.8989716e2 -4.86736e-2 -4.86736e-2
3.6122375e1 2.8989716e2 -3.94954e-2 -3.94954e-2
3.6734613e1 2.8989716e2 -3.05351e-2 -3.05351e-2
3.734685e1 2.8989716e2 -2.17937e-2 -2.17937e-2
3.7959088e1 2.8989716e2 -1.32695e-2 -1.32695e-2
3.8571326e1 2.8989716e2 -4.9644e-3 -4.9644e-3
3.9183563e1 2.8989716e2 3.1233e-3 3.1233e-3
3.9795801e1 2.8989716e2 1.09926e-2 1.09926e-2
4.0408038e1 2.8989716e2 1.8644e-2 1.8644e-2
4.1020276e1 2.8989716e2 2.60771e-2 2.60771e-2
4.1632513e1 2.8989716e2 3.32916e-2 3.32916e-2
4.2244751e1 2.8989716e2 4.02884e-2 4.02884e-2
4.2856989e1 2.8989716e2 4.7067e-2 4.7067e-2
4.3469226e1 2.8989716e2 5.36273e-2 5.36273e-2
4.4081464e1 2.8989716e2 5.99693e-2 5.99693e-2
4.4693701e1 2.8989716e2 6.60936e-2 6.60936e-2
4.5305939e1 2.8989716e2 7.2e-2 7.2e-2
4.5918176e1 2.8989716e2 7.76878e-2 7.76878e-2
4.6530414e1 2.8989716e2 8.31569e-2 8.31569e-2
4.7142651e1 2.8989716e2 8.84084e-2 8.84084e-2
4.7754889e1 2.8989716e2 9.34421e-2 9.34421e-2
4.8367126e1 2.8989716e2 9.82574e-2 9.82574e-2
4.8979364e1 2.8989716e2 1.028543e-1 1.028543e-1
4.9591602e1 2.8989716e2 1.072328e-1 1.072328e-1
5.0203839e1 2.8989716e2 1.113937e-1 1.113937e-1
5.0816077e1 2.8989716e2 1.15336e-1 1.15336e-1
5.1428314e1 2.8989716e2 1.190602e-1 1.190602e-1
5.2040552e1 2.8989716e2 1.225665e-1 1.225665e-1
5.265279e1 2.8989716e2 1.258548e-1 1.258548e-1
5.3265027e1 2.8989716e2 1.289249e-1 1.289249e-1
5.3877264e1 2.8989716e2 1.317764e-1 1.317764e-1
5.4489502e1 2.8989716e2 1.344101e-1 1.344101e-1
5.510174e1 2.8989716e2 1.368256e-1 1.368256e-1
5.5713977e1 2.8989716e2 1.390228e-1 1.390228e-1
5.6326215e1 2.8989716e2 1.410019e-1 1.410019e-1
5.6938452e1 2.8989716e2 1.427632e-1 1.427632e-1
5.755069e1 2.8989716e2 1.44306e-1 1.44306e-1
5.8162927e1 2.8989716e2 1.456306e-1 1.456306e-1
5.8775165e1 2.8989716e2 1.467369e-1 1.467369e-1
5.9387402e1 2.8989716e2 1.476251e-1 1.476251e-1
5.999964e1 2.8989716e2 1.482959e-1 1.482959e-1

3.0e1 2.9591754e2 -2.213838e-1 -2.213838e-1
3.0612238e1 2.9591754e2 -2.100758e-1 -2.100758e-1
3.1224475e1 2.9591754e2 -1.98986e-1 -1.98986e-1
3.1836713e1 2.9591754e2 -1.881142e-1 -1.881142e-1
3.244895e1 2.9591754e2 -1.774614e-1 -1.774614e-1
3.3061188e1 2.9591754e2 -1.67026e-1 -1.67026e-1
3.3673425e1 2.9591754e2 -1.56809e-1 -1.56809e-1
3.4285663e1 2.9591754e2 -1.468102e-1 -1.468102e-1
3.48979e1 2.9591754e2 -1.370291e-1 -1.370291e-1
3.5510138e1 2.9591754e2 -1.274666e-1 -1.274666e-1
3.6122375e1 2.9591754e2 -1.181221e-1 -1.181221e-1
3.6734613e1 2.9591754e2 -1.089955e-1 -1.089955e-1
3.734685e1 2.9591754e2 -1.000879e-1 -1.000879e-1
3.7959088e1 2.9591754e2 -9.13976e-2 -9.13976e-2
3.8571326e1 2.9591754e2 -8.29263e-2 -8.29263e-2
3.9183563e1 2.9591754e2 -7.46722e-2 -7.46722e-2
3.9795801e1 2.9591754e2 -6.66367e-2 -6.66367e-2
4.0408038e1 2.9591754e2 -5.88191e-2 -5.88191e-2
4.1020276e1 2.9591754e2 -5.12198e-2 -5.12198e-2
4.1632513e1 2.9591754e2 -4.3839e-2 -4.3839e-2
4.2244751e1 2.9591754e2 -3.6676e-2 -3.6676e-2
4.2856989e1 2.9591754e2 -2.97311e-2 -2.97311e-2
4.3469226e1 2.9591754e2 -2.30046e-2 -2.30046e-2
4.4081464e1 2.9591754e2 -1.64963e-2 -1.64963e-2
4.4693701e1 2.9591754e2 -1.02058e-2 -1.02058e-2
4.5305939e1 2.9591754e2 -4.1333e-3 -4.1333e-3
4.5918176e1 2.9591754e2 1.7207e-3 1.7207e-3
4.6530414e1 2.9591754e2 7.3563e-3 7.3563e-3
4.7142651e1 2.9591754e2 1.27739e-2 1.27739e-2
4.7754889e1 2.9591754e2 1.79738e-2 1.79738e-2
4.8367126e1 2.9591754e2 2.29553e-2 2.29553e-2
4.8979364e1 2.9591754e2 2.77184e-2 2.77184e-2
4.9591602e1 2.9591754e2 3.22633e-2 3.22633e-2
5.0203839e1 2.9591754e2 3.65904e-2 3.65904e-2
5.0816077e1 2.9591754e2 4.06989e-2 4.06989e-2
5.1428314e1 2.9591754e2 4.45894e-2 4.45894e-2
5.2040552e1 2.9591754e2 4.82619e-2 4.82619e-2
5.265279e1 2.9591754e2 5.17165e-2 5.17165e-2
5.3265027e1 2.9591754e2 5.49527e-2 5.49527e-2
5.3877264e1 2.9591754e2 5.79704e-2 5.79704e-2
5.4489502e1 2.9591754e2 6.07704e-2 6.07704e-2
5.510174e1 2.9591754e2 6.3352e-2 6.3352e-2
5.5713977e1 2.9591754e2 6.57155e-2 6.57155e-2
5.6326215e1 2.9591754e2 6.78609e-2 6.78609e-2
5.6938452e1 2.9591754e2 6.97885e-2 6.97885e-2
5.755069e1 2.9591754e2 7.14975e-2 7.14975e-2
5.8162927e1 2.9591754e2 7.29883e-2 7.29883e-2
5.8775165e1 2.9591754e2 7.42607e-2 7.42607e-2
5.9387402e1 2.9591754e2 7.53154e-2 7.53154e-2
5.999964e1 2.9591754e2 7.61523e-2 7.61523e-2

3.0e1 3.0193793e2 -3.046452e-1 -3.046452e-1
3.0612238e1 3.0193793e2 -2.931711e-1 -2.931711e-1
3.1224475e1 3.0193793e2 -2.81915e-1 -2.81915e-1
3.1836713e1 3.0193793e2 -2.708769e-1 -2.708769e-1
3.244895e1 3.0193793e2 -2.60058e-1 -2.60058e-1
3.3061188e1 3.0193793e2 -2.494563e-1 -2.494563e-1
3.3673425e1 3.0193793e2 -2.390729e-1 -2.390729e-1
3.4285663e1 3.0193793e2 -2.289081e-1 -2.289081e-1
3.48979e1 3.0193793e2 -2.189607e-1 -2.189607e-1
3.5510138e1 3.0193793e2 -2.092319e-1 -2.092319e-1
3.6122375e1 3.0193793e2 -1.997212e-1 -1.997212e-1
3.6734613e1 3.0193793e2 -1.904285e-1 -1.904285e-1
3.734685e1 3.0193793e2 -1.813545e-1 -1.813545e-1
3.7959088e1 3.0193793e2 -1.72498e-1 -1.72498e-1
3.8571326e1 3.0193793e2 -1.638605e-1 -1.638605e-1
3.9183563e1 3.0193793e2 -1.554402e-1 -1.554402e-1
3.9795801e1 3.0193793e2 -1.472385e-1 -1.472385e-1
4.0408038e1 3.0193793e2 -1.392546e-1 -1.392546e-1
4.1020276e1 3.0193793e2 -1.31489e-1 -1.31489e-1
4.1632513e1 3.0193793e2 -1.239421e-1 -1.239421e-1
4.2244751e1 3.0193793e2 -1.166129e-1 -1.166129e-1
4.2856989e1 3.0193793e2 -1.095016e-1 -1.095016e-1
4.3469226e1 3.0193793e2 -1.02609e-1 -1.02609e-1
4.4081464e1 3.0193793e2 -9.59344e-2 -9.59344e-2
4.4693701e1 3.0193793e2 -8.94777e-2 -8.94777e-2
4.5305939e1 3.0193793e2 -8.3239e-2 -8.3239e-2
4.5918176e1 3.0193793e2 -7.72186e-2 -7.72186e-2
4.6530414e1 3.0193793e2 -7.1417e-2 -7.1417e-2
4.7142651e1 3.0193793e2 -6.58331e-2 -6.58331e-2
4.7754889e1 3.0193793e2 -6.04669e-2 -6.04669e-2
4.8367126e1 3.0193793e2 -5.5319e-2 -5.5319e-2
4.8979364e1 3.0193793e2 -5.03899e-2 -5.03899e-2
4.9591602e1 3.0193793e2 -4.56787e-2 -4.56787e-2
5.0203839e1 3.0193793e2 -4.11853e-2 -4.11853e-2
5.0816077e1 3.0193793e2 -3.69107e-2 -3.69107e-2
5.1428314e1 3.0193793e2 -3.2854e-2 -3.2854e-2
5.2040552e1 3.0193793e2 -2.90152e-2 -2.90152e-2
5.265279e1 3.0193793e2 -2.53944e-2 -2.53944e-2
5.3265027e1 3.0193793e2 -2.19919e-2 -2.19919e-2
5.3877264e1 3.0193793e2 -1.88078e-2 -1.88078e-2
5.4489502e1 3.0193793e2 -1.58418e-2 -1.58418e-2
5.510174e1 3.0193793e2 -1.30939e-2 -1.30939e-2
5.5713977e1 3.0193793e2 -1.05641e-2 -1.05641e-2
5.6326215e1 3.0193793e2 -8.2526e-3 -8.2526e-3
5.6938452e1 3.0193793e2 -6.1588e-3 -6.1588e-3
5.755069e1 3.0193793e2 -4.2834e-3 -4.2834e-3
5.8162927e1 3.0193793e2 -2.6265e-3 -2.6265e-3
5.8775165e1 3.0193793e2 -1.1877e-3 -1.1877e-3
5.9387402e1 3.0193793e2 3.31e-5 3.31e-5
5.999964e1 3.0193793e2 1.0364e-3 1.0364e-3

3.0e1 3.0795831e2 -3.908812e-1 -3.908812e-1
3.0612238e1 3.0795831e2 -3.792407e-1 -3.792407e-1
3.1224475e1 3.0795831e2 -3.678185e-1 -3.678185e-1
3.1836713e1 3.0795831e2 -3.566142e-1 -3.566142e-1
3.244895e1 3.0795831e2 -3.45629e-1 -3.45629e-1
3.3061188e1 3.0795831e2 -3.348611e-1 -3.348611e-1
3.3673425e1 3.0795831e2 -3.243115e-1 -3.243115e-1
3.4285663e1 3.0795831e2 -3.139804e-1 -3.139804e-1
3.48979e1 3.0795831e2 -3.038667e-1 -3.038667e-1
3.5510138e1 3.0795831e2 -2.939717e-1 -2.939717e-1
3.6122375e1 3.0795831e2 -2.842947e-1 -2.842947e-1
3.6734613e1 3.0795831e2 -2.748358e-1 -2.748358e-1
3.734685e1 3.0795831e2 -2.655957e-1 -2.655957e-1
3.7959088e1 3.0795831e2 -2.565729e-1 -2.565729e-1
3.8571326e1 3.0795831e2 -2.477692e-1 -2.477692e-1
3.9183563e1 3.0795831e2 -2.391827e-1 -2.391827e-1
3.9795801e1 3.0795831e2 -2.308145e-1 -2.308145e-1
4.0408038e1 3.0795831e2 -2.226645e-1 -2.226645e-1
4.1020276e1 3.0795831e2 -2.147327e-1 -2.147327e-1
4.1632513e1 3.0795831e2 -2.070195e-1 -2.070195e-1
4.2244751e1 3.0795831e2 -1.995241e-1 -1.995241e-1
4.2856989e1 3.0795831e2 -1.922467e-1 -1.922467e-1
4.3469226e1 3.0795831e2 -1.851877e-1 -1.851877e-1
4.4081464e1 3.0795831e2 -1.78347e-1 -1.78347e-1
4.4693701e1 3.0795831e2 -1.71724e-1 -1.71724e-1
4.5305939e1 3.0795831e2 -1.653189e-1 -1.653189e-1
4.5918176e1 3.0795831e2 -1.591324e-1 -1.591324e-1
4.6530414e1 3.0795831e2 -1.531645e-1 -1.531645e-1
4.7142651e1 3.0795831e2 -1.474144e-1 -1.474144e-1
4.7754889e1 3.0795831e2 -1.41882e-1 -1.41882e-1
4.8367126e1 3.0795831e2 -1.36568e-1 -1.36568e-1
4.8979364e1 3.0795831e2 -1.314723e-1 -1.314723e-1
4.9591602e1 3.0795831e2 -1.26595e-1 -1.26595e-1
5.0203839e1 3.0795831e2 -1.219354e-1 -1.219354e-1
5.0816077e1 3.0795831e2 -1.174945e-1 -1.174945e-1
5.1428314e1 3.0795831e2 -1.132716e-1 -1.132716e-1
5.2040552e1 3.0795831e2 -1.092667e-1 -1.092667e-1
5.265279e1 3.0795831e2 -1.054796e-1 -1.054796e-1
5.3265027e1 3.0795831e2 -1.019109e-1 -1.019109e-1
5.3877264e1 3.0795831e2 -9.85605e-2 -9.85605e-2
5.4489502e1 3.0795831e2 -9.54282e-2 -9.54282e-2
5.510174e1 3.0795831e2 -9.2514e-2 -9.2514e-2
5.5713977e1 3.0795831e2 -8.98181e-2 -8.98181e-2
5.6326215e1 3.0795831e2 -8.73402e-2 -8.73402e-2
5.6938452e1 3.0795831e2 -8.50803e-2 -8.50803e-2
5.755069e1 3.0795831e2 -8.30388e-2 -8.30388e-2
5.8162927e1 3.0795831e2 -8.12155e-2 -8.12155e-2
5.8775165e1 3.0795831e2 -7.96104e-2 -7.96104e-2
5.9387402e1 3.0795831e2 -7.82234e-2 -7.82234e-2
5.999964e1 3.0795831e2 -7.7054e-2 -7.7054e-2

3.0e1 3.139787e2 -4.800865e-1 -4.800865e-1
3.0612238e1 3.139787e2 -4.682797e-1 -4.682797e-1
3.1224475e1 3.139787e2 -4.566913e-1 -4.566913e-1
3.1836713e1 3.139787e2 -4.453207e-1 -4.453207e-1
3.244895e1 3.139787e2 -4.341693e-1 -4.341693e-1
3.3061188e1 3.139787e2 -4.232352e-1 -4.232352e-1
3.3673425e1 3.139787e2 -4.125192e-1 -4.125192e-1
3.4285663e1 3.139787e2 -4.02022e-1 -4.02022e-1
3.48979e1 3.139787e2 -3.917421e-1 -3.917421e-1
3.5510138e1 3.139787e2 -3.816809e-1 -3.816809e-1
3.6122375e1 3.139787e2 -3.718376e-1 -3.718376e-1
3.6734613e1 3.139787e2 -3.622125e-1 -3.622125e-1
3.734685e1 3.139787e2 -3.528061e-1 -3.528061e-1
3.7959088e1 3.139787e2 -3.436171e-1 -3.436171e-1
3.8571326e1 3.139787e2 -3.34647e-1 -3.34647e-1
3.9183563e1 3.139787e2 -3.258945e-1 -3.258945e-1
3.9795801e1 3.139787e2 -3.173601e-1 -3.173601e-1
4.0408038e1 3.139787e2 -3.090437e-1 -3.090437e-1
4.1020276e1 3.139787e2 -3.009457e-1 -3.009457e-1
4.1632513e1 3.139787e2 -2.930663e-1 -2.930663e-1
4.2244751e1 3.139787e2 -2.854047e-1 -2.854047e-1
4.2856989e1 3.139787e2 -2.77961e-1 -2.77961e-1
4.3469226e1 3.139787e2 -2.707358e-1 -2.707358e-1
4.4081464e1 3.139787e2 -2.637288e-1 -2.637288e-1
4.4693701e1 3.139787e2 -2.569395e-1 -2.569395e-1
4.5305939e1 3.139787e2 -2.503683e-1 -2.503683e-1
4.5918176e1 3.139787e2 -2.440155e-1 -2.440155e-1
4.6530414e1 3.139787e2 -2.378815e-1 -2.378815e-1
4.7142651e1 3.139787e2 -2.31965e-1 -2.31965e-1
4.7754889e1 3.139787e2 -2.262665e-1 -2.262665e-1
4.8367126e1 3.139787e2 -2.207861e-1 -2.207861e-1
4.8979364e1 3.139787e2 -2.155243e-1 -2.155243e-1
4.9591602e1 3.139787e2 -2.104808e-1 -2.104808e-1
5.0203839e1 3.139787e2 -2.056549e-1 -2.056549e-1
5.0816077e1 3.139787e2 -2.010478e-1 -2.010478e-1
5.1428314e1 3.139787e2 -1.966586e-1 -1.966586e-1
5.2040552e1 3.139787e2 -1.924875e-1 -1.924875e-1
5.265279e1 3.139787e2 -1.885341e-1 -1.885341e-1
5.3265027e1 3.139787e2 -1.847992e-1 -1.847992e-1
5.3877264e1 3.139787e2 -1.812827e-1 -1.812827e-1
5.4489502e1 3.139787e2 -1.779842e-1 -1.779842e-1
5.510174e1 3.139787e2 -1.749037e-1 -1.749037e-1
5.5713977e1 3.139787e2 -1.720416e-1 -1.720416e-1
5.6326215e1 3.139787e2 -1.693974e-1 -1.693974e-1
5.6938452e1 3.139787e2 -1.669711e-1 -1.669711e-1
5.755069e1 3.139787e2 -1.647635e-1 -1.647635e-1
5.8162927e1 3.139787e2 -1.627739e-1 -1.627739e-1
5.8775165e1 3.139787e2 -1.610028e-1 -1.610028e-1
5.9387402e1 3.139787e2 -1.594495e-1 -1.594495e-1
5.999964e1 3.139787e2 -1.581139e-1 -1.581139e-1

3.0e1 3.1999908e2 -5.722653e-1 -5.722653e-1
3.0612238e1 3.1999908e2 -5.602924e-1 -5.602924e-1
3.1224475e1 3.1999908e2 -5.485376e-1 -5.485376e-1
3.1836713e1 3.1999908e2 -5.370009e-1 -5.370009e-1
3.244895e1 3.1999908e2 -5.256831e-1 -5.256831e-1
3.3061188e1 3.1999908e2 -5.145828e-1 -5.145828e-1
3.3673425e1 3.1999908e2 -5.037007e-1 -5.037007e-1
3.4285663e1 3.1999908e2 -4.930371e-1 -4.930371e-1
3.48979e1 3.1999908e2 -4.825911e-1 -4.825911e-1
3.5510138e1 3.1999908e2 -4.723636e-1 -4.723636e-1
3.6122375e1 3.1999908e2 -4.623541e-1 -4.623541e-1
3.6734613e1 3.1999908e2 -4.525627e-1 -4.525627e-1
3.734685e1 3.1999908e2 -4.429901e-1 -4.429901e-1
3.7959088e1 3.1999908e2 -4.336348e-1 -4.336348e-1
3.8571326e1 3.1999908e2 -4.244987e-1 -4.244987e-1
3.9183563e1 3.1999908e2 -4.155798e-1 -4.155798e-1
3.9795801e1 3.1999908e2 -4.068791e-1 -4.068791e-1
4.0408038e1 3.1999908e2 -3.983966e-1 -3.983966e-1
4.1020276e1 3.1999908e2 -3.901323e-1 -3.901323e-1
4.1632513e1 3.1999908e2 -3.820868e-1 -3.820868e-1
4.2244751e1 3.1999908e2 -3.742589e-1 -3.742589e-1
4.2856989e1 3.1999908e2 -3.666489e-1 -3.666489e-1
4.3469226e1 3.1999908e2 -3.592574e-1 -3.592574e-1
4.4081464e1 3.1999908e2 -3.520844e-1 -3.520844e-1
4.4693701e1 3.1999908e2 -3.45129e-1 -3.45129e-1
4.5305939e1 3.1999908e2 -3.383914e-1 -3.383914e-1
4.5918176e1 3.1999908e2 -3.318724e-1 -3.318724e-1
4.6530414e1 3.1999908e2 -3.25572e-1 -3.25572e-1
4.7142651e1 3.1999908e2 -3.194894e-1 -3.194894e-1
4.7754889e1 3.1999908e2 -3.136246e-1 -3.136246e-1
4.8367126e1 3.1999908e2 -3.07978e-1 -3.07978e-1
4.8979364e1 3.1999908e2 -3.0255e-1 -3.0255e-1
4.9591602e1 3.1999908e2 -2.973402e-1 -2.973402e-1
5.0203839e1 3.1999908e2 -2.923482e-1 -2.923482e-1
5.0816077e1 3.1999908e2 -2.875748e-1 -2.875748e-1
5.1428314e1 3.1999908e2 -2.830194e-1 -2.830194e-1
5.2040552e1 3.1999908e2 -2.78682e-1 -2.78682e-1
5.265279e1 3.1999908e2 -2.745624e-1 -2.745624e-1
5.3265027e1 3.1999908e2 -2.706612e-1 -2.706612e-1
5.3877264e1 3.1999908e2 -2.669785e-1 -2.669785e-1
5.4489502e1 3.1999908e2 -2.635136e-1 -2.635136e-1
5.510174e1 3.1999908e2 -2.60267e-1 -2.60267e-1
5.5713977e1 3.1999908e2 -2.572386e-1 -2.572386e-1
5.6326215e1 3.1999908e2 -2.544283e-1 -2.544283e-1
5.6938452e1 3.1999908e2 -2.518358e-1 -2.518358e-1
5.755069e1 3.1999908e2 -2.494618e-1 -2.494618e-1
5.8162927e1 3.1999908e2 -2.47306e-1 -2.47306e-1
5.8775165e1 3.1999908e2 -2.453687e-1 -2.453687e-1
5.9387402e1 3.1999908e2 -2.436491e-1 -2.436491e-1
5.999964e1 3.1999908e2 -2.421472e-1 -2.421472e-1

